One Law, Many Languages: Benchmarking Multilingual Legal Reasoning for Judicial Support

Recent strides in Large Language Models (LLMs) have saturated many Natural Language Processing (NLP) benchmarks, emphasizing the need for more challenging ones to properly assess LLM capabilities. However, domain-specific and multilingual benchmarks are rare because they require in-depth expertise to develop. Still, most public models are trained predominantly on English corpora, while other languages remain understudied, particularly for practical domain-specific NLP tasks. In this work, we introduce a novel NLP benchmark for the legal domain that challenges LLMs in five key dimensions: processing \emph{long documents} (up to 50K tokens), using \emph{domain-specific knowledge} (embodied in legal texts), \emph{multilingual} understanding (covering five languages), \emph{multitasking} (comprising legal document-to-document Information Retrieval, Court View Generation, Leading Decision Summarization, Citation Extraction, and eight challenging Text Classification tasks) and \emph{reasoning} (comprising especially Court View Generation, but also the Text Classification tasks). Our benchmark contains diverse datasets from the Swiss legal system, allowing for a comprehensive study of the underlying non-English, inherently multilingual legal system. Despite the large size of our datasets (some with hundreds of thousands of examples), existing publicly available multilingual models struggle with most tasks, even after extensive in-domain pre-training and fine-tuning. We publish all resources (benchmark suite, pre-trained models, code) under permissive open CC BY-SA licenses.

==> Reviews/DMLR_Reviews.txt <==
Review pYL6:
Summary

The paper introduces a new NLP benchmark to evaluate LLMs across four key dimensions - processing long documents (up to 50K tokens), using domain specific knowledge (embodied in legal texts), multilingual understanding (covering five languages) and multitasking (comprising text generation, text classification and information retrieval).
Research question

Address the need for creating a challenging NLP benchmark to properly assess LLM capabilities in a domain specific and multilingual setting.
Conclusions

    The paper presents seven public multilingual datasets containing Swiss legal documents and assesses a diverse set of multilingual language models on four benchmarking areas - Text Generation (Court View Generation (CVG) and Leading Decision Summarization (LDS)), Text Classification ( Criticality Prediction (CP), Judgement Prediction (JP) and Law Area Prediction (LAP) ), Information Retrieval (IR) and Citation Extraction (CE).
    The paper also releases two large, in-domain pre-training datasets; and pretrain three new models based on RoBERTa and LongFormer models.
    The paper evaluates 14 open and 5 closed source multilingual models, including three in domain pretrained models as a baseline. These models (including ChatGPT) are shown to have low performance particularly in challenging tasks such as Court View Generation (CVG) and Information Retrieval. These results highlight opportunities for improving models in a domain specific and multilingual setting.

Positives

    The paper is well written, presenting a large amount of domain specific information in a concise manner. I especially appreciate the well written ethics statement highlighting the caveats of using LLMs in a sensitive domain such as law (highlighting risk of misinformation for instance).
    The paper presents a challenging NLP benchmarking dataset and shows that most state of the art models don’t perform well on these domain specific, multilingual datasets. Through the presented experiments and results, the paper highlights limitations of models in handling multilingualism, long documents, and legal text (complex domain).
    The pretraining corpus presented in the paper, combined with their evaluation datasets CVG, LDS, LAP, JP, CP, IR, and CE form a unified framework to support officials at crucial stages in a future sem-automated judicial system.

Constructive feedback

    In the Court View Generation task, the authors have noted that the average number of output tokens is 4673. However, for evaluations, the output considerations are truncated to 512 tokens. I wonder if the truncation impacts the performance of models, especially if the average number of output tokens is 4673?
    As per the official guidelines, https://dmlr.ai/cfp/ , "Authors who choose to create new datasets must provide access to the datasets (view and download) to help reviewers assess submitted works"... However, I think the authors have chosen to not release the datasets prior to acceptance.

Open questions

    I might have missed this, but I wonder why the train/valid/test split was done based on the time period, instead of a random split across time? I imagine that the distribution of the content in judgements might change over time, could this hurt the fine tuned model’s abilities to generalize on the test dataset?

Rating: 8: Top 50% of accepted papers, clear accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
DMLR For Good Track: Propose for DMLR for Good Track


Review cYY3:

Quality: The paper demonstrates high-quality research in NLP, particularly in the legal domain. It addresses a significant gap in existing benchmarks by focusing on multilingual legal reasoning, providing comprehensive datasets, and evaluating various LLMs. The experiments are well-designed and rigorously executed.

Clarity: The paper is generally well-written and structured. However, some sections, particularly the experimental setups, could be explained more clearly to improve reproducibility and understanding.

Originality: The work presents a novel contribution by introducing the SCALE benchmark, which encompasses diverse challenges in legal reasoning across multiple languages. The inclusion of real-world legal datasets and the evaluation of both open and closed LLMs contribute significantly to the originality of the work.

Significance: The paper addresses a pressing need for more challenging benchmarks in NLP, especially in domain-specific tasks like legal reasoning. The SCALE benchmark has the potential to advance research in multilingual NLP and support the development of LLMs tailored for legal applications.
Rating: 9: Top 15% of accepted papers, strong accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct


Review mhw5:

The paper introducing a novel NLP benchmark represents a significant advancement in the field of Natural Language Processing. This work is commendable for several reasons, marking a substantial contribution to the domain of language model evaluation and development. Below, I outline the key strengths and contributions of this paper:

Addressing the Challenge of Benchmark Saturation: The authors adeptly identify and address a critical issue in the current landscape of NLP research: the saturation of many NLP benchmarks. By doing so, they highlight the necessity for more challenging and nuanced benchmarks that can truly assess the capabilities of modern LLMs, especially in professional and domain-specific contexts.

Introduction of a Comprehensive and Challenging Benchmark: This benchmark is particularly noteworthy for its comprehensive approach, challenging LLMs across four key dimensions: processing long documents, utilizing domain-specific knowledge, understanding multiple languages, and multitasking across a range of complex NLP tasks. The inclusion of tasks such as Information Retrieval, Court View Generation, Decision Summarization, Citation Extraction, and Text Classification within legal texts provides a robust framework for evaluating LLMs.

Focus on Multilingual and Domain-Specific Evaluation: The emphasis on multilingual evaluation and domain-specific knowledge, particularly within the legal domain, addresses a significant gap in current NLP research. By focusing on the Swiss legal system, the authors not only tackle the underrepresentation of non-English languages in NLP benchmarks but also introduce complexity through the inherently multilingual and federal nature of the legal system under study.

Extensive and Diverse Datasets: The paper is commendable for its use of extensive and diverse datasets, ranging from tens to hundreds of thousands of examples. This not only demonstrates the benchmark's scalability but also its ability to provide a thorough and comprehensive evaluation of LLMs' performance across various tasks and languages.

Contribution to the Research Community: By publishing all resources under fully permissive open CC BY-SA licenses, including the benchmark suite, pre-trained models, and code, the authors make a generous contribution to the research community. This openness promotes further research and development in the field, encouraging collaboration and innovation.

In conclusion, this paper makes a pivotal contribution to the field of NLP by introducing a novel and challenging benchmark that addresses crucial gaps in the evaluation of Large Language Models. The comprehensive nature of the benchmark, combined with its focus on multilingual understanding, domain-specific knowledge, and a range of complex tasks, sets a new standard for future NLP research. The authors' commitment to open research and their detailed analysis of model performance further enrich the field, paving the way for significant advancements in language model development and evaluation.
Rating: 7: Good paper, accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
DMLR For Good Track: Propose for DMLR for Good Track

==> Reviews/ICLR_Rebuttal.txt <==
Rebuttal cCJK

We extend our sincere appreciation for the time and effort you dedicated to reviewing our paper. Your insightful comments have been immensely valuable, and we are particularly grateful for your acknowledgment of the strengths highlighted in your review.

Unique and Interesting Dataset: Your recognition of the uniqueness and value of our dataset to the Large Language Model (LLM) community and related domains resonates deeply with our intentions behind its creation. We aimed to provide a resource that stands out and contributes meaningfully to the research landscape.

Distinct and Challenging Tasks: Your observation regarding the inclusion of multiple distinct and challenging tasks affirms our commitment to creating a benchmark that pushes the boundaries of current LLM capabilities. Diversifying tasks was a deliberate choice to ensure a comprehensive evaluation.

Extensive Experiments with Recent Models: We appreciate your positive assessment of the extensive experiments covering a spectrum of recent models. Your acknowledgment reinforces our dedication to a thorough evaluation, aiming to contribute relevant insights to the LLM research community.

We appreciate the constructive feedback provided by the reviewer and acknowledge the importance of refining our work based on insightful observations. In response to the raised points of critique, we are committed to enhancing the clarity, focus, and depth of our paper.

**Weakness:** “The title is misleading, as a dataset for a specialized domain, the title should state its scope clearly. I think it is of great importance for a serious research paper to have an appropriate title.”
**Response:** While we appreciate the feedback, we acknowledge the importance of a clear title. We are considering alternative titles that more precisely convey the specialized nature of the dataset.

**Weakness:** “Related to the above scope issue, in the abstract (as well as the main body of the paper), the authors state that we need more challenging tasks for LLM, then why legal tasks specifically? To accomplish the goal of proposing more challenging tasks, why not use data from domains like finance, medical, etc?”
**Response:** We recognize the concern and will refine our focus to emphasize a legal benchmark. This adjustment aims to align the paper more closely with the specific challenges posed by legal tasks for LLMs.

**Weakness:** “This work includes extensive experiments, but it could be better to include more analysis, discussion and takeaways.”
**Response:** We share the reviewer's perspective on the importance of in-depth analysis and discussion. While space constraints limit the depth in the main body, we are considering relocating supplementary material to the appendix to provide more comprehensive insights.

**Question/Weakness:** “Citation format in the first sentence of section 5 is incorrect.”
**Response:** Thank you for pointing the mistake out. We will remedy that.



Rebuttal pqFy


We appreciate your thorough review and valuable feedback on our paper. Your comments highlighted our work's strengths, contributing significantly to the field. Key aspects you acknowledged include:

Clarity of Presentation: Your acknowledgement of our paper's clarity is gratifying. Our aim for precise communication helps readers comprehend our methodology and findings.

Variability in LLM Performance: You noted the variability in Large Language Models (LLMs) across tasks, especially in new domains, validating the significance of our findings.

Effectiveness of Smaller Fine-Tuned Models: Your interest in our experiments with models like XLM-R and RoBERTa highlights the effectiveness of tailored approaches.

Detailed and Clear Experiments: We appreciate your positive feedback on our experiment's clarity and detail, underscoring our commitment to methodological transparency.

Ethics Statement: We are thankful for your recognition of our ethics statement, reflecting our dedication to ethical standards in research

Your feedback reinforces our belief in our contributions. We now address your constructive suggestions to further improve our paper.


**Weakness:** “Although the construction of a benchmark for better evaluation of LLMs along specific dimensions is of importance, I was unable to determine what the novelty of this work is, w.r.t. other already existing NLP benchmarks.“
**Response:** The distinctive aspect lies in the novel framework of modeling judicial processes from start to finish with concrete datasets. Additionally, we present novel and extremely challenging cross-lingual datasets not present in existing legal benchmarks. However, we acknowledge the importance of clarity regarding the novelty of our work and will make it clearer.

**Weakness:** „Benchmarks for LLM evaluation already exist both for the legal domain [e.g. LEXTREME, LexGLUE, LegalBench etc.] and otherwise [BigBench, HELM, etc].“
**Response:** We appreciate the reviewer's diligence in identifying existing benchmarks. While we acknowledge their existence, our work expands on these benchmarks by incorporating two challenging text generation tasks, an information retrieval task and by coining the novel criticality prediction tasks, providing a more diverse and challenging evaluation paradigm. None of these three task categories are part of the existing legal benchmarks to our knowledge. We will emphasize these points more clearly in the revised manuscript.

**Weakness:** “The current work expands on these benchmarks in terms of including legal datasets specific to the Swiss legal system, which do not meet the standards of an ICLR paper, in my opinion.”
**Response:** The Swiss legal system is uniquely positioned to serve as a testing ground for evaluation of the most complex challenges in legal NLP: 1) it is non-English (most models are much better in English). 2) it is crosslingual (three languages), (e.g. requiring retrieval of French legal documents from a German query, an extremely difficult task). 3) It has exceptional public availability of caselaw and legislation per capita (e.g., over 600K decisions for just over 8M people). Additionally, as exemplified by a huge wave in legal AI startups over the last few months (e.g., Harvey raising 20M, CaseText being acquired for 650M), this space is very important. However, we understand the concern about the specificity of the legal datasets and will provide a more nuanced discussion in the revised manuscript.

**Weakness:** „Further, if the focus is on evaluating LLMs, it would be important to include more LLMs in the zero-shot & one-shot settings. These could include Falcon, Flan-T5 XXL, Alpaca, Vicuna, etc. This would allow for a wider coverage of the behavior of LLMs on the tasks at hand.“
**Response:** As clarified in the introduction of Section 5, the mentioned models were not included due to their lack of multilingual capabilities. We will make this rationale more explicit in the revised manuscript.

**Question:**:“It would be great if you could highlight the key, novel contributions of the paper in comparison to the already existing benchmarks for LLMs.“
** Response:** We appreciate the reviewer's suggestion. In our revised manuscript, we will explicitly highlight the key and novel contributions of our work in comparison to existing benchmarks for LLMs. We will delve into specific aspects that set our benchmark apart, such as the inclusion of text generation tasks and the unique challenges posed by the Swiss legal system. This clarification aims to provide a more nuanced understanding of the distinctive features of our work.



Rebuttal x9cb
We express our sincere gratitude for your thoughtful and insightful review of our paper. Your constructive feedback has been invaluable in refining our work. We particularly appreciate your recognition of the primary strength of our paper – the proposal of a challenging and extensible benchmark dataset. We are thrilled to know that you find our dataset valuable for AI and NLP researchers engaged in tasks related to the legal domain. In this rebuttal, we aim to address your valuable comments and provide further clarification on certain aspects of our work.

**Question:** "For each task, what is human (legal experts and non-experts) performance, especially NLG tasks? Other benchmark tasks show the human performance for the tasks that can be the upper bound or challenge for AI models."
**Response:** Non-expert performance is not considered relevant or useful in this context. The annotations in our datasets are already annotated by experts, namely highly trained clerks and judges in the Swiss judicial system.

‘’Question:** "How does each task help in the legal domain? For example, if you have an AI model that is good at law area prediction, how would it help?"
**Response:** We elaborate on this aspect in the appendix on page 44, detailing how the tasks contribute to routing complaints to the correct legal departments inside a court.

**Question:** "Presentation: it would be better to enlarge the font size of captions. Now it is hard to read."
**Response:** We adhered to the style sheet of the venue for the presentation, but we'll review and consider adjustments for better readability.


Rebuttal xb8g

We express our sincere gratitude to the esteemed reviewer for providing insightful feedback on our paper. We are pleased to acknowledge the reviewer's recognition of the strengths inherent in our work, which forms the foundation of this rebuttal. Specifically, we appreciate the acknowledgment of our study's contribution in introducing a tailored evaluation dataset crafted for assessing large language models (LLMs) in the intricate landscape of the legal domain. The emphasis on four challenging dimensions within the dataset, strategically designed to pose difficulties for LLMs, underlines our commitment to providing a comprehensive and rigorous evaluation framework.

Furthermore, we welcome the reviewer's positive remarks regarding the quality of our research, highlighting the rigorous experimental design employed in examining and analyzing the performance of existing pre-trained language models in the legal domain. The reviewer aptly acknowledges the significance and worth of our collected dataset, particularly underscored by our approach of fine-tuning language models on this distinctive legal corpus. The recognition of the multilingual nature of our dataset, adding an extra layer of complexity to the evaluation, reinforces the depth and breadth of our contributions.

In the subsequent sections, we address the concerns and queries raised by the reviewer, aiming to provide clarification and additional context where needed. We value the constructive dialogue with the reviewer, and we are committed to refining and strengthening our work based on the valuable insights received.

**Weakness:** "About the experimental setup: it is advisable to expand the inclusion of additional existing large language models (LLMs) in the experiments."
**Response:** As detailed in Section 5, we have already assessed most state-of-the-art multilingual models available.

**Weakness:** "Given the lengthy nature of legal documents, it would be beneficial to evaluate the performance of LLMs specifically pre-trained for handling long contexts. It is recommended to conduct more comparisons with LLMs specifically designed to handle long contexts."
**Response:** We have already included Claude in our evaluation, which can effectively handle 100K tokens. Additionally, we are considering the inclusion of GPT-4 turbo for further assessment.

**Weakness:** "Furthermore, it appears inequitable to compare models with input length restrictions imposed by fixed-sized tokens. It is also desirable to extend the proposed method to encompass a wider range of LLMs."
**Response:** Our primary focus is on dataset creation, and we have already conducted evaluations with a diverse set of models (over 20 different models in total!).

**Question:** “In text classification tasks, the models are provided with facts and considerations explicitly written by legal professionals such as lawyers or judges. This simplification reduces the evaluation complexity of language models (LMs). What are the underlying reasons for adopting this simplified approach and reducing the complexity in LM evaluation?”
**Response:** Due to the non-public availability of complaints, adopting a simplified approach with explicit information from legal professionals becomes necessary. Nevertheless, as demonstrated in our experiments in Table 3, most models still struggle greatly not exceeding 50 macro-F1 aggregated over all text classification tasks!

**Question:** "In Table 3, the majority of models exhibit superior performance on the '-C' datasets compared to the '-F' datasets. However, BLOOM, Legal-Swiss-RoBERTa_{Large}, and Legal-Swiss-LF_{Base} demonstrate relatively poorer performance. What could be the potential reasons behind the clearly weaker performance of these models?"
**Response:** Thank you for highlighting this observation. BLOOM and Legal-Swiss-RoBERTa_{Large} only perform worse in CPC-C. Legal-Swiss-LF_{Base} performs worse in CPC-C and SLAP-C. However, also other models such as PaLM-2 and GPT-3.5 perform poorer in the CPC-C task compared to CPC-F. The CPC task, where models need to predict how many times a decision will be cited in the future, is very difficult in general. It seems that some models find more correlation between the facts and the citation count and others between the considerations and the citation count. We will investigate this matter more and add more discussion around it.


==> Reviews/ICLR_Reviews.txt <==
Official Review of Submission6493 by Reviewer x9cb
Official ReviewReviewer x9cb04 Nov 2023, 02:39 (modified: 10 Nov 2023, 09:18)EveryoneRevisions
Summary:

This paper introduces a new multilingual legal NLP benchmark dataset, named SCALE. The characteristics of this dataset are multilingual (German, French, Italian, Romansh, and English), long documents, and multitasking. The origin of SCALE is Swiss legal documents, and the authors arrange the raw data into several text classification and generation tasks. The authors also show the performance of large language models and it shows that the benchmark is still challenging for the NLP community.
Soundness: 4 excellent
Presentation: 3 good
Contribution: 3 good
Strengths:

The primary strength of this paper lies in proposing a challenging and extensible benchmark dataset. It is helpful for AI and NLP researchers who are interested in the tasks.
Weaknesses:

The benchmark is quite interesting and sound. But I have some curiosity which I mention in the Questions. I hope to listen to the author's responses.
Questions:

    For each task, what is human (legal experts and non-experts) performance, especially NLG tasks? Other benchmark tasks show the human performance for the tasks that can be the upper bound or challenge for AI models.
    How each task helps in the legal domain. For example, if you have an AI model that is good at law area prediction, how would it help?
    Presentation: it would be better to enlarge the font size of captions. Now it is hard to read.

Flag For Ethics Review: Yes, Privacy, security and safety
Details Of Ethics Concerns:

In the Judgement documents, it might contain PII.
Rating: 6: marginally above the acceptance threshold
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes





Official Review of Submission6493 by Reviewer xb8g
Official ReviewReviewer xb8g31 Oct 2023, 22:04 (modified: 10 Nov 2023, 09:18)EveryoneRevisions
Summary:

This study introduces a comprehensive evaluation dataset for large language models (LLMs) focusing on the legal domain. The dataset is sourced from Swiss legal documents and comprises seven multilingual datasets covering four key dimensions: long documents, specificity to the Swiss legal domain, multilinguality, and multitasking. The authors further conduct in-domain pretraining to develop Legal-Swiss-RoBERT and Legal-Swiss-LF models specifically tailored for this domain. The proposed evaluation includes seven tasks (LAP, CP, IR, CVG, JP, CP, and LDS) forming a testbed to assess the performance of existing LLMs in the legal domain.
Soundness: 2 fair
Presentation: 3 good
Contribution: 2 fair
Strengths:

    This study introduces an evaluation dataset specifically designed to assess the performance of large language models (LLMs) in the legal domain. The dataset emphasizes 4 challenging dimensions that pose difficulties for LLMs, thereby providing a comprehensive and rigorous evaluation for LLMs operating within legal fields.

    The quality of the research is substantiated by rigorous experimental design. The authors conducted experiments to examine and analyzed the performance of existing pre-trained language models (LMs) in legal fields. Furthermore, the authors showcased the significance and worth of their collected dataset by fine-tuning LMs on it. The multilingual nature of the dataset adds an additional layer of complexity to the evaluation of language models.

Weaknesses:

About the experimental setup: it is advisable to expand the inclusion of additional existing large language models (LLMs) in the experiments. Given the lengthy nature of legal documents, it would be beneficial to evaluate the performance of LLMs specifically pre-trained for handling long contexts. It is recommended to conduct more comparisons with LLMs specifically designed to handle long contexts. Furthermore, it appears inequitable to compare models with input length restrictions imposed by fixed-sized tokens. It is also desirable to extend the proposed method to encompass a wider range of LLMs.
Questions:

    Please address the weaknesses above.

    In text classification tasks, the models are provided with facts and considerations explicitly written by legal professionals such as lawyers or judges. This simplification reduces the evaluation complexity of language models (LMs). What are the underlying reasons for adopting this simplified approach and reducing the complexity in LM evaluation?

    In Table 3, the majority of models exhibit superior performance on the "-C" datasets compared to the "-F" datasets. However, BLOOM, Legal-Swiss-RoBERTa_{Large}, and Legal-Swiss-LF_{Base} demonstrate relatively poorer performance. What could be the potential reasons behind the clearly weaker performance of these models?

Flag For Ethics Review: No ethics review needed.
Rating: 5: marginally below the acceptance threshold
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes




Official Review of Submission6493 by Reviewer pqFy
Official ReviewReviewer pqFy30 Oct 2023, 19:01 (modified: 10 Nov 2023, 09:18)EveryoneRevisions
Summary:

This paper proposes to introduce a benchmark of model performance across classification, text generation & information retrieval tasks on legal datasets. The datasets consist of long documents that are multilingual in nature. The models benchmarked in the study include LLMs and some (smaller) models such as mT5 and XLM-R that were fine-tuned on domain-specific data. The results demonstrate the variability in performance that LLMs yield for different tasks.
Soundness: 2 fair
Presentation: 2 fair
Contribution: 2 fair
Strengths:

The paper is clearly written and highlights the variability in performance of LLMs across tasks, especially when applied to domains that they may not have been exposed to during training. It is interesting to see, for example, that smaller fine-tuned models (XLM-R or RoBERTa based models) outperform off-the-shelf LLMs for text classification tasks across all the legal datasets used in this paper. Additionally, the experiments were detailed and clearly explained. Moreover, the inclusion of the observant ethics statement is highly commendable.
Weaknesses:

Although construction of a benchmark for better evaluation of LLMs along specific dimensions is of importance, I was unable to determine what the novelty of this work is, w.r.t. other already existing NLP benchmarks. Benchmarks for LLM evaluation already exist both for the legal domain [e.g. LEXTREME (https://arxiv.org/pdf/2301.13126.pdf), LexGLUE (https://aclanthology.org/2022.acl-long.297.pdf), LegalBench (https://arxiv.org/pdf/2308.11462v1.pdf) etc.] and otherwise [BigBench (https://arxiv.org/pdf/2206.04615.pdf), HELM (https://arxiv.org/pdf/2211.09110.pdf), etc]. The current work expands on these benchmarks in terms of including legal datasets specific to the Swiss legal system, which do not meet the standards of an ICLR paper, in my opinion. Further, if the focus is on evaluating LLMs, it would be important to include more LLMs in the zero-shot & one-shot settings. These could include Falcon, Flan-T5 XXL, Alpaca, Vicuna etc. This would allow for a wider coverage of the behavior of LLMs on the tasks at hand.
Questions:

It would be great if you could highlight the key, novel contributions of the paper in comparison to the already existing benchmarks for LLMs.
Flag For Ethics Review: No ethics review needed.
Details Of Ethics Concerns:

The ethics section is very well-written in the paper already.
Rating: 3: reject, not good enough
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes



Official Review of Submission6493 by Reviewer cCJK
Official ReviewReviewer cCJK13 Oct 2023, 15:01 (modified: 10 Nov 2023, 09:18)EveryoneRevisions
Summary:

This work introduces a benchmark called SCALE, which consists of seven legal tasks sourced from the Swiss legal system. On this benchmark, the authors evaluate a wide range of LLMs, including black-box models, open-source models, and the one tuned via in-domain data.
Soundness: 3 good
Presentation: 2 fair
Contribution: 2 fair
Strengths:

    the dataset is unique and definitely interesting to the LLM community and people in related domains.
    it includes multiple distinct and challenging tasks
    The experiments are extensive and cover many recent models

Weaknesses:

    The title is misleading, as a dataset for a specialized domain, the title should state its scope clearly. I think it is of great importance for a serious research paper to have appropriate title.
    Related to the above scope issue, in the abstract (as well as the main body of the paper), the authors state that we need more challenging tasks for LLM, then why legal tasks specifically? To accomplish the goal of proposing more challenging tasks, why not use data from domains like finance, medical, etc?
    This work includes extensive experiments, but it could be better to include more analysis, discussion and takeaways

Questions:

Citation format in the first sentence of section 5 is incorrect.
Flag For Ethics Review: No ethics review needed.
Rating: 3: reject, not good enough
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes



==> Reviews/NLLP_Reviews.txt <==
============================================================================ 
NLLP 2023 Reviews for Submission #74
============================================================================ 

Title: SCALE: Scaling up the Complexity for Advanced Language Model Evaluation
Authors: Vishvaksenan Rasiah, Ronja Stern, Veton Matoshi, Matthias StÃ¼rmer, Ilias Chalkidis, Daniel Ho and Joel Niklaus


============================================================================
                            REVIEWER #1
============================================================================

Contributions
---------------------------------------------------------------------------
This paper presents a large corpus containing seven subgenres of Swiss legal text, along with large language models trained on each of those datasets and evaluations of their performance.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
The paper presents an interesting multi-lingual approach, in that Swiss rulings are in German, French, English, Romansh, and Italian, but also are in the same legal system, which places an unique control on the data set. 

The tasks presented encompass a wide variety of tasks, described as "an artificial judicial system." 

I reviewed for this workshop another paper that also presented a multi-lingual legal text corpus and respective LLMs. I believe presentation of both of these at the workshop would be interesting, as there are a number of differences between the two works which may highlight interesting aspects and respective deficiencies of both models.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
This is in many ways a sprawling work, extending the 8 pages with appendices to a combined 63 pages. Given the timeline of workshop eval, I am unable to incorporate the entirety of the appendices into the evaluation of this work, including the related work section, which was kicked into appendix G.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
001 - 043: This abstract is too long, and contains things that do not belong in an abstract. For example, "Despite recent advances, efficiently processing long documents for intense review/analysis tasks remains an open challenge for LLMs." This doesn't belong in an abstract; this belongs in the introduction. 

Figure 1: I don't understand what this figure, which occupies precious space, is supposed to illustrate that the sentence on lines 079 - 084 didn't already explain in more detail.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Contributions
---------------------------------------------------------------------------
The release of a multilingual dataset containing a number of different tasks
Empirical evaluation of different models and approaches on these tasks.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
Release of a useful and substantial new dataset
In-depth evaluation of appropriate models on the task
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
Lack of in-depth manual evaluation of outputs of text-generation tasks
Prompts seem a bit preliminary
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
The paper "SCALE: Scaling up the Complexity for Advanced Language Model Evaluation" introduces a new dataset of legal decisions from Switzerland, comprising various task ranging from prediction of criticality, law area and judgment to generation of decision summaries and task considerations. Further, in-domain pre-trained models are released, and initial evaluation results as well.

The work is highly relevant to the workshop. Further, it is clearly written and easy to follow. The sheer volume of work is very impressive, as can be witnessed by the very long annex to the paper. The vocabulary choices are sometimes a bit odd - for example, I have not seen "criticality" used in this context â€“ perhaps "noteworthiness" would be more appropriate. Likewise, "consideration" may be referred to as "reasoning section". These are taste questions however and do not diminish the paper.

The technical content of the paper is very impressive â€“ a huge amount of work seems to have been done, using a number of appropriate models and evaluation approaches. The release of the dataset is likewise a good contribution â€“ it seems well-structured and thought-out, and I believe it will be useful for a lot of research to come. The evaluation overall is very in-depth. It would have been even better with a more structured manual evaluation of the generated considerations and summaries, but I understand that this is beyond the scope of this paper. Likewise, it would have been interesting to limit the cases to summarize to after the training date of LLMs, which may otherwise have been exposed to the data during training. Finally, the prompts as displayed in Annex L seem somewhat barebones â€“ perhaps telling the model e.g. what the Supreme Court is generally interested in when determining whether to publish a case could have improved the model performance. 

Overall, this seems like an important contribution of a new and useful dataset, comprising many different tasks. Further, the evaluations carried out are relevant and of a high technical level. I believe the paper should be accepted.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Contributions
---------------------------------------------------------------------------
This paper introduces SCALE, a new benchmark suite for evaluating large language models (LLMs) on legal and multilingual NLP tasks.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
One of the main strengths of this paper is the comprehensive set of datasets derived from real legal documents from the Swiss legal system, including federal and cantonal courts.

Another core strength is that SCALE evaluates models on an interesting and diverse set of tasks inspired by the end-to-end legal `pipeline`.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
The key weakness of this paper, in my opinion, is the lack of even a small section human evaluation portion. While the automated labels and metrics might be useful for comparing models, it is hard to know their correlation with human evaluation without even a small-size comparative study. I agree this would have ideally been done by trained lawyers, which can be out of scope, but other human evaluation alternatives would have been acceptable as well.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Overall, I think this is interesting and promising work, but currently, due to the lack of verification against human evaluation, it's difficult to establish if it is a meaningful legal-related benchmark.
---------------------------------------------------------------------------


==> Reviews/NeurIPS_Reviews.txt <==
Reviewer 33re

Rating: 2: Strong rejection
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
Summary And Contributions:

Despite the breakthroughs of large language models, there are fewer benchmarks that are challenging and grounded in practical applications. To this end, the authors propose a legal benchmark of seven datasets, involving long documents, domain knowledge, multilingual understanding, and multiple tasks. The authors also release pretraining datasets and models for the legal domain. The experiments show that current large language models struggle with the benchmark.
Strengths:

    The benchmark has a broad coverage of many legal tasks.

    The diverse tasks are challenging and require model capabilities such as long document understanding and domain specific knowledge.

Opportunities For Improvement:

Major weaknesses:

    There are numerous legal terms that are not well explained, as the average reviewer is not familiar with law. For example BGE, leading decisions, considerations, etc. As a result, it is hard to understand the tasks involved.
    The experiments only include up to 1.2B models, which is not representative of large language models
    Results are incomplete: ChatGPT was mentioned but missing from the tables. SBERT details such as parameter count are missing.
    It is not clear if the authors are allowed to scrape and publish data from the website (although it is public), and the license of the data source is not mentioned.

Minor ones:

    The title is too general and should be more law-specific
    The paper uses a wrong template (NeurIPS main track 2022)
    “Mean token length” should be changed to “number of tokens”

Limitations:

NA
Correctness:

See weakness.
Clarity:

See weakness.
Relation To Prior Work:

No sufficient discussion.
Documentation:

No sufficient discussion.
Ethics:

NA
Flag For Ethics Review: 2: No, there are no or only very minor ethics concerns
Additional Feedback:

Is it reasonable for LMs to classify labels such as law area prediction? It is not clear how the model can access the domain expertise to perform the task.

Are the prompts reasonable in explaining the domain-specific tasks?

Do the models need external knowledge or guidelines to perform the tasks?

Explanations for legal terms: 
BGE, leading decisions: While all cases before the Supreme Court are Federal Supreme Court Decisons (FSCD), only a few are additionally marked as Leading Decision (BGE is the German abbreviation for Bundesgerichtsentscheid, translated with Leading Decision) and are published separately, being the cases with the largest influence on future jurisprudence.
considerations: Swiss Court Decisions typically consist of four major sections: 1) the rubrum (introduction) contains the date and chamber, mentions the involved judge(s) and parties and finally states the topic of the decision. 2) the facts describe what happened in the case and form the basis for the considerations of the court. The higher the level of appeal, the more general and summarized the facts. 3) the considerations reflect the formal legal reasoning, forming the basis for the final ruling. Here the court cites laws and other influential rulings. 4) the rulings, constituting the final section, are an enumeration of the binding decisions made by the court. This section is normally rather short and summarizes the considerations.


Comment:

Thank you so much for your time and your comments! Thanks for recognizing the broad coverage of our benchmark encompassing various legal tasks. We appreciate your acknowledgment of the challenges posed by the diverse tasks and the emphasis on model capabilities like understanding lengthy documents and domain-specific knowledge.

Legal terms not well explained: We do in fact give a background on the Swiss legal system in Section 3. Due to limited space, we opted to keep the legal background short and describe the dataset creation and experiments in more detail. We added explanations to the terms you mentioned in Section 3. Please let us know if you would like us to describe more terms.

Supreme Court cases are all Federal Supreme Court Decisions (FCSD), but only a few are marked as Leading Decisions (BGE in German). These have the greatest impact on future jurisprudence. Considerations in these cases form the basis for the ruling and include legal citations.

Models with < 1.2B params are not large LMs: To the best of our knowledge, there is no clear definition of what makes an LM "large" in the literature. If you know such a definition, please let us know. We performed extensive experimentation with many SotA multilingual LMs throughout the paper (Table 4 involves 7 models, Table 5 and 6 involve 3 models, and Table 7 involves 8 models) and even pretrained our own LMs (Legal Roberta Base and Large and Legal Longformer Base, up to 435M params). As described in Section 5 (L249-254), to the best of our knowledge there does not exist any large multilingual LM pretrained on our three languages (German, French, Italian) to a significant extent apart from the ones we already benchmarked (MiniLM, DistilmBERT, mDeBERTa-v3, XLM-R base and large, X-MOD, SwissBERT and mT5). We already spent almost 200 GPU days on our experiments, while only having access to 1 to 5 GPUs, leading to these experiments running for over 5 months on our hardware. Finally, please consider that most of our tasks require a context width of 2K to 4K tokens, further increasing compute (and specifically GPU memory) requirements and thus making the evaluation of larger models more expensive and complicated (see for example Table 6 where mt5 large OOMs on 4K token length on an 80GB A100 GPU).

ChatGPT missing from tables and SBERT details missing: Thank you for mentioning this! The table with ChatGPT is in the appendix, but we now included it as an additional line in Table 4, along with additional results from Claude2, LLaMA2 and PaLM2. We also added more details regarding SBERT to Section 5.4.

Source data license not mentioned, are we allowed to scrape it?: In fact we mention in L54/55 that all our data is in the public domain, which means we are allowed to scrape and publish this data (see https://entscheidsuche.ch/dataUsage). We made it more explicit in the paper.

Title too generic: We thought long about this. However, we argue that since law is a very complex domain, the generic title is warranted (also, the scale emoji symbolizes justice).

Wrong template used: Thanks, we switched to the correct template.

“Mean token length” ==> “number of tokens”: Thanks, we changed it.

No sufficient discussion of Prior Work and Documentation: We describe prior work in Section 2 (L61-91) and in more detail in Appendix Section F (L1108-1240). We document the datasets in Section 4 (L102-247). Additionally, more documentation for each dataset is in the model cards on huggingface: https://huggingface.co/rcds (dataset cards are linked in Appendix B.1 (L984-993)). Please give us examples of what is missing for you, so we can add it.

Is it reasonable for LMs to classify labels such as law area? not clear how models can access domain expertise: As described in Section 5, we finetuned the models for each task and actually notice that the coarse grained task (general law areas) is too easy for models to warrant a benchmark task, so we zoomed in on more fine-grained, more difficult label sets. Law area prediction can be useful for courts to automatically route new complaints to the correct department. Thanks you, we extended the motivations of possible applications alongside examples for each task in Appendix I.

Are prompts reasonable?: As described above, we finetuned task-specific encoder-based models due to resource constraints and missing larger models. This means no prompt has been added to the input. Please let us know if we misunderstood your question.

Do models need external knowledge or guidelines?: Thanks for mentioning this. Our baselines do not use external knowledge apart from text seen in pretraining. We strongly suggest that future research look into ways of incorporating additional external knowledge to solve our benchmark tasks. We added it as an additional point for future work. We did not fully understand what you mean with guidelines, would you mind clarifying?

===========

Reviewer LRE4

Rating: 4: Ok but not good enough - rejection
Confidence: 3: The reviewer is fairly confident that the evaluation is correct
Summary And Contributions:

This paper proposes an end to end benchmark of ensemble datasets for the flow of Swiss legal system. The benchmark considers 4 dimensions: long documents, utilizing domain specific knowledge, multilingual and multitasking which is rare and fundamental challenge in this domain compared with state of art works, making the contribution valuable. Evaluations on multilingual models as a reference point also provides some interesting findings that poses opportunities for improvement on legal LLMs and measure progress. However, there are some problems which must be solved before it is considered for publication.

Strengths:

The paper brings a fresh perspective by presenting an end-to-end benchmark of ensemble datasets for the Swiss legal system. The attention to long documents, domain-specific knowledge, multilingual content, and multitasking aspects brings novelty and value to the paper. The paper conducts evaluations on multilingual models which serve as a reference point. This not only reveals intriguing findings but also identifies areas for improvement in legal language model systems.
Opportunities For Improvement:

    From the observation of experiments, the quality of generated data has a large influence on model performance (stylistic imitation of legal language, content and logical consistency, etc.). The whole database creation pipeline greatly depends on methods and tools like Regex and Beautiful Soup, which leads to much errors and noises (strange or destroyed patterns, bad section splitting and , etc.) when pre-processing. However, how to assess the quality of collected data for different tasks are not mentioned in this paper. Please provide more illustrations of this part.

    There are only 2 figures showing the overall pipeline of data creation and tasks in judicial system. Please add more examples and typical cases for better understanding of the domain specific datasets. In addition, clear and concise illustrations on multiple downstream tasks are recommended to show how it works for LLM evaluation.

    Baseline models selected in the experiments are less general and competitive than well known SOTA close and open source LLM (eg. different sizes of original and fine-tuned LLaMa) with strengthened NLP capabilities. They are pre-trained multilingual models with much smaller size and input length. Please discuss the effectiveness and generality of insights and conclusions derived from this paper for LLM improvement.

    Another obvious problem is lack of sufficient explanations on the simulation results. The results seem to be in consistent with common knowledge and practice of LLM before. Please give more details of evidence and implications why you got the results which could provide more insights on improving LLM.

    There are still some grammatical mistakes and spelling errors in the manuscript, please check and polish it carefully.

Limitations:

Yes
Correctness:

Yes.
Clarity:

Yes.
Relation To Prior Work:

Yes.
Documentation:

Yes.
Ethics:

No.
Flag For Ethics Review: 2: No, there are no or only very minor ethics concerns
Additional Feedback:

No.

Comments:

Thank you so much for your time and your comments! Thank you for highlighting the unique aspects of our paper, particularly the end-to-end benchmark for the Swiss legal system and our focus on long documents, domain expertise, multilingual content, and multitasking. We are also pleased that you find our baseline evaluations valuable as both a reference point and for finding areas for improvement in legal LMs.

Data quality assessment was not mentioned in the paper: Thank you for flagging this! We added the following to Section 4.1: 
Providing an objective metric for the quality is hard and expensive to obtain. Multiple people did repeated quality checks over multiple months during this process to ensure the highest quality. The parsers and regexes were double checked by senior people before integration. We wrote a series of tests to make sure the pipeline is robust to changes (https://github.com/JoelNiklaus/SwissCourtRulingCorpus/blob/main/scrc/utils/test_utils.py). Finally, we wrote code to easily inspect samples at various stages of the pipeline to ensure quality (https://github.com/JoelNiklaus/SwissCourtRulingCorpus/blob/main/scrc/utils/debug_utils.py).
Please let us know if we can describe it in more detail.

Examples and typical use cases missing: Thank you for mentioning this. We added an example for each dataset for better illustration in Appendix I.

Baselines are less general and competitive than well known SOTA LLMs such as LLAMA: Unfortunately, open multilingual models are lagging behind the state of the art English models in terms of training compute spent. Only 4.5% of the LLaMA Dataset is non-English (and we only spotted evaluations on English datasets). On the other hand, roughly 87% of CC-100 (300 out of 2300GB) used to train XLM-R is non-English. We already evaluate ChatGPT and many of the top multilingual models detailed by Sebastian Ruder: https://www.ruder.io/state-of-multilingual-ai/. Nevertheless, we significantly extended our evaluation with the following large multilingual models: mT5, BLOOM, Claude2, LLaMA2 and PaLM2 (see Tables 4, 5, and 6). We find all of them to underperform the best previously evaluated models on all text classification tasks. On the text generation tasks, the larger models perform well. We reworked the results to include these major new experiments. Additionally, we added error analyses for both text generation tasks in Section 6.2 and Appendix J.

Lack of sufficient explanations on the simulation results: We assume with simulation results you mean the experimental results of our baseline evaluations (please clarify if this is not the case). In fact, to us this is not an obvious problem at all; we took great care in describing and analysing the results we got (L307-375). Please provide us with more specific feedback about this, so we can address it.

Grammatical mistakes and spelling errors: Unfortunately, we are not native English speakers, so the occasional mistake may slip. We are continuously fixing mistakes when we spot them and also did several passes through the entire document. Would you mind providing us with a list of mistakes that we did not find?


===========

Reviewer CHK2

Rating: 7: Good paper, accept
Confidence: 2: The reviewer is willing to defend the evaluation, but it is quite likely that the reviewer did not understand central parts of the paper
Summary And Contributions:

The paper presents SCALE, a new benchmark for large language models within the legal framework. SCALE incorporates seven datasets that incorporate a diverse range of languages and jurisdiction levels within Switzerland. The assessment features are inclusive of text classification, text generation, information retrieval, and citation extraction. In addition to pretraining data, two newly pre-trained models (Legal Swiss RoBERTa and Legal Swiss Longformer) are part of the contribution. The authors' evaluation of various multilingual models on the tasks shows the top performer reaching only 48.4% on a collective metric, thus indicating a substantial scope for enhancement.
Strengths:

    The SCALE benchmark is novel as it's the first comprehensive and large-scale evaluation benchmark designed to span multiple languages.

    The tasks are challenging but rooted in actual legal processes and necessitate logic-driven examination of extensive documents and domain expertise.

    The datasets exhibit a high level of quality, coming from authoritative institutions, and undergo extensive human curation.

    The pre-trained models customized to the legal domain are a valuable resource that will boost further exploration.

Opportunities For Improvement:

    Only a limited set of existing models are evaluated. And the selected models are a bit random. For example, English-only DistilBERT is chosen as a baseline, but the multilingual mBERT is not evaluated. Also, there are no very large in-domain language models are evaluated.

    More comparative analysis to highlight the complexity of tasks and error trends in models would offer insight into model constraints.

    Incorporating human performance as a maximum limit for certain tasks could provide a better perspective on the results.

    For information retrieval, SBERT is not a very strong neural baseline. DPR [1] or ColBERT [2] should be evaluated.

[1] Dense Passage Retrieval for Open-Domain Question Answering [2] ColBERT: Efficient and Effective Passage Search via Contextualized Late Interaction over BERT
Limitations:

N/A
Correctness:

Yes
Clarity:

Yes
Relation To Prior Work:

Yes
Documentation:

Yes
Ethics:

N/A
Flag For Ethics Review: 2: No, there are no or only very minor ethics concerns
Additional Feedback:

Question:

    Why is ChatGPT not evaluated on Text Generation tasks?

Comments:

Thank you so much for your time and your comments! Thank you for recognizing the novelty and comprehensive nature of the SCALE benchmark. We appreciate your acknowledgment of the challenges presented by the tasks and the quality of datasets sourced from authoritative institutions. Additionally, your recognition of the potential of our pre-trained models to catalyze further exploration in the legal domain is highly valued.

Selected models seem random: In fact, all the models are multilingual (also MiniLM and DistilmBERT as described in Table 3). We marked it more clearly in the paper. We opted not to evaluate mBERT, since it seems to be outperformed clearly by XLM-R (see Tables 1 and 3 in https://arxiv.org/pdf/1911.02116.pdf). Unfortunately, to the best of our knowledge, there is no very large in-domain LM available for these benchmarks yet (we pretrained and evaluated three in-domain LMs of up to 435M parameters). We made this clearer in the paper and added it to the directions for Future Research in Appendix D.

More comparative analysis to highlight the complexity of tasks: Thank you for mentioning this. Note that we already provide error analyses in Section 6 and provide sample generations in Appendix J. We agree that more error analysis would be nice. This is why we now performed an error analyses on both text generation tasks, detailed in Section 6.2 and Appendix J.

Human performance as upper bound: We totally agree. Unfortunately, it is not possible to outsource these tasks to regular crowdworkers, since solving these tasks necessitates legal knowledge in the Swiss jurisdiction. Due to the high salary level in Switzerland, especially in the legal field, this would be prohibitively expensive. However, we added the following sentence to the future work: To provide a better perspective on the results, we suggest future work to collect human performance as an additional reference point.

DPR and ColBERT necessary for retrieval: Thank you for mentioning it. Due to the vast number of experiments that we conducted in this paper, we never claimed completeness regarding models tested, being beyond the scope of the paper. The main goal of our IR experiments is to lay a basis for the IR research community and to show the challenges that our datasets pose for different IR methods. We used a lexical IR method, namely BM25, as a baseline and compared it to a dense retrieval method, namely SBERT that we adapted to the legal domain and our dataset specifically. Thakur et al. (2021) show that DPR underperforms both BM25 and other dense retrieval models, leading us to focus on SBERT as the dense retrieval method evaluated. As for ColBERT: We state on L304/305 that we excluded cross-encoder models due to their high computational costs. Thakur et al. (2021) also report that ColBERT, along with cross-encoders (in their case, a 6-layer, 384-h MiniLM), come at the cost of high latency and a very large index size -- despite the efficiency of ColBERT described in the original paper. Datasets in the BEIR benchmark (Thakur et al, 2021) have query lengths between 3 and 192 words and document lengths between 11 and 635 words. Our dataset exceeds these lengths by 4-282x for queries (847 words on average) and approx. 8-500x for documents (approx. 4K/7K words on average for rulings/legislation documents), further increasing computational costs. In addition to that, Thakur et al. (2021) have shown that datasets with longer query and/or documents lengths, such as TREC-NEWS, Robust04, and ArguAna, pose a challenge for ColBERT and, even more so, for DPR: These two models perform relatively bad in comparison to other IR methods. They show that ColBERT achieves only a slightly better overall performance in comparison to BM25. These findings, in our opinion, do not justify spending additional computational resources to conduct experiments with ColBERT, as they would not change our main finding, as stated in page 10, namely: That there are “limitations of models in dealing with multilingualism, long documents, and legal texts”. In conclusion, we believe that we achieved our goal to provide “a basis for the IR community to innovate strategies for these challenges”. We updated Section 5.4 to include this justification.

Why is ChatGPT not evaluated on Text Generation tasks?: This is a great question. We now performed additional experiments on the text generation tasks using LLaMA2, GPT3.5, GPT4, Claude2 and ClaudeInstant. We thus reworked the results section and updated Tables 5 and 6.

==========

Reviewer ZKd3

Rating: 8: Top 50% of accepted papers, clear accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
Summary And Contributions:

The paper introduces a benchmark dataset created from the legal text that evaluates four fundamental properties: processing long documents, utilizing domain-specific knowledge, multilingual understanding, and multitasking. The experiments have been conducted on almost all of the major open and closed LLMs and their poor performance gives a hope to further explore the proposed benchmark.
Strengths:

    I find the quality and quantity of the dataset very good and comparable to the existing benchmarks.
    The experiments conducted are fairly reasonable and robust. I do not think it would be an issue to reproduce the numbers.
    The PLMs and the dataset created for evaluations are available (on Huggingface) for further experimentation. I see the datasets have recently been updated.

Opportunities For Improvement:

Even though the experiments have not been conducted on BLOOM due to lesser German representation, it would have been great to see the number of other languages, atleast we can get some results for French. In addition, does the performance depends on the language representation proportion? Discussion around this would be very exciting.
Limitations:

I do not find any discussion around the limitations of the proposed benchmark. Does it contain some bias towards some individuals, regions, languages, etc? The results are combined to report a single score, but the proposed dataset is biased towards 1-2 languages. A discussion around these is needed.
Correctness:

I am fine with the correctness of the dataset and do not have major concerns. The curation pipeline has been described in detail.
Clarity:

The paper is well written. The authors have tried loads of legal terms, which reviewers like me find difficult to grasp in the first reading of the paper. There are a lot of acronyms used in the paper, which sometimes creates confusion. My suggestion would be to use different notations to define acronyms of different types.
Relation To Prior Work:

Looks very good. I have no significant comments on this prior work.
Documentation:

I can see that the dataset is publicly available with a license CC-BY-4.0. However, I do not see any discussion around maintenance, ethics, and responsible use. Looking at the available data, I see that it has sufficient information for reproducibility.
Ethics:

From the data privacy perspective, I see authors have claimed that "The dataset contains publicly available court decisions from the Swiss Federal Supreme Court. Personal or sensitive information has been anonymized by the court before publication according to the following guidelines: https://www.bger.ch/home/juridiction/anonymisierungsregeln.html."
Flag For Ethics Review: 2: No, there are no or only very minor ethics concerns
Additional Feedback:

See my comments above.

Comments:

Thank you so much for your time and your comments! Thank you for your positive feedback regarding the quality and quantity of our dataset and its comparability to existing benchmarks. We are pleased to hear that you found the experiments robust and easily reproducible. Your acknowledgment of the availability and recent updates of our PLMs and datasets on Huggingface, for broader community experimentation, is greatly appreciated. Thank you for your affirmation regarding the dataset's correctness and the thoroughness of the curation pipeline description. We are glad to hear that you find the paper well-written and appreciate your acknowledgment of our prior work. 

Adding experiments with BLOOM: Thank you for mentioning this. We added results for BLOOM 560M to Table 4.

Does performance depend on pretraining language representation: This is an interesting point, thanks for raising this. Overall, there only seems to be a weak trend connecting higher percentage of a given language in the pretraining corpus leading to better downstream results in that language. We added Swiss language distribution in pretraining datasets to Table 3 and an analysis in Appendix H.3. In evaluating text classification tasks, we weighed each language subset equally, following the LEXTREME setup. To provide greater clarity, we have now presented the scores segmented by individual languages for the text generations tasks (Tables 12 and 14).

Discussion of limitations: Unfortunately, we did not have enough space to include this in the main paper. However, we wrote detailed limitations in Appendix C (L1005-1072). Additionally, Figures 3 and 4 show the language and cantonal distribution over rulings and Figures 6 and 7 show these distributions over legislative texts. We also now added a paragraph to the limitations, discussing these biases.

Results are combined into a single score: We actually averaged the results in the text classification tasks over the languages (so each language has equal weight). We made it clearer by rewriting Section 5.2.

Legal terms: Thank you for mentioning this. We added additional explanations in Section 2 regarding leading decisions and considerations. Please let us know which other legal terms should be described in more detail.

Acronyms cause confusion: We always strive to make our paper easily understandable and carefully try to balance brevity and ease of understanding regarding acronyms. We are intrigued by your idea of different notation for different types. Would you mind clarifying, maybe by giving an example?

Discussion about maintenance, ethics and responsible use: Thank you for mentioning this. We already discuss ethical considerations in Appendix E. We now extended it to include more discussion about maintenance and responsible use and renamed it for clarity. We will look into it. Regarding maintenance, note that the datasets can easily be updated using our python library SwissCourtRulingsCorpus (https://github.com/JoelNiklaus/SwissCourtRulingCorpus).





TODO: 
- Task/Dataset acronyms in one color, others in another color


Overall Comment about our changes:

We thank the reviewers for their time and their insightful comments. We are gratified that they recognize the significance of our novel benchmark (CHK2), which offers broad coverage of diverse (33re, ZKd3), high-quality (CHK2, ZKd3), and challenging (33re, CHK2) legal tasks anchored in actual legal processes (CHK2), sourced from authoritative institutions (CHK2), and subject to extensive human curation (CHK2). We are pleased that they appreciate SCALE's novelty and value through its long documents, domain-specific knowledge, multilingual content, and multitasking aspects (33re, LRE4, CHK2). Moreover, they commend our fresh perspective in introducing an end-to-end benchmark of ensemble datasets (LRE4). They regard our evaluation of multilingual models as a valuable point of reference, uncovering insightful findings and pinpointing areas for enhancement in legal language model systems (LRE4). They also consider our pre-trained models, tailored for the legal domain, as an invaluable asset for ongoing research (CHK2, ZKd3). Lastly, they laud our methodical, robust, and easily reproducible experiments (ZKd3), and the accessibility of datasets and models on huggingface (ZKd3).

We have made a number of changes in response to reviewer comments, and are happy to report updates to the project since submission. We have uploaded a revised version of the submission, and summarize the improvements below.
- We extended baseline evaluations with mT5, BLOOM, GPT3.5, GPT4, Claude2, ClaudeInstant, LLaMA2 and PaLM2 to give a more global overview of both open and closed multilingual models and rewrote the results section to incorporate this major update.
- We significantly extended the background on legal terms and the Swiss jurisdiction to make the paper more easily understandable.
- We added detailed examples for each task and additional error analyses.

Below is a more detailed changelog including more minor changes:
- Added additional details regarding the information retrieval experiments in Section 5.4 and G.3 (33re)
- Added more legal explanations to Section 3 (33re, ZKd3)
- Made usage license more explicit in Section 1 L51 (33re)
- Changed "mean token length" to "mean number of tokens" (33re)
- Switched to the correct latex template (33re)
- Added suggestion for future work to use additional knowledge to solve our tasks in Appendix D (33re)
- Added suggestion to collect human baselines for future work in Appendix D (CHK2)
- Added more information about data quality assessment in Section 4.1 (LRE4)
- Renamed DistilBERT to DistilmBERT to make multilinguality more explicit (CHK2)
- Added pretraining of large generative model on legal text to future work in Appendix D (CHK2)
- Added Swiss language distribution in pretraining datasets to Table 3 (ZKd3)
- Added additional analysis about whether performance depends on the pretraining language representation to Appendix H.3 (ZKd3)
- Rewrote Section 5.2 to make text classification score aggregation clearer (ZKd3)
- Added paragraph to limitations, discussion data biases across languages and cantons (ZKd3)
- Added more discussion about maintenance, ethics and responsible use (ZKd3)
- Added more justification for IR models selected in Section 5.4 (CHK2)
- Added ChatGPT results to Table 4 along with additional results from mT5, BLOOM, Claude2, LLaMA2 and PaLM2 (33re, LRE4, ZKd3)
- Added results for LLaMA2, GPT3.5, GPT4, Claude2 and ClaudeInstant for text generation tasks (CHK2)
- Extended motivations for each task in Appendix I (33re)
- Added an example for each dataset for better illustration in Appendix I (LRE4)
- Performed an error analyses on both text generation tasks, detailed in Section 6.2 and Appendix J (CHK2)
- Presented the scores segmented by individual languages for the text generations tasks for better clarity in Tables 12 and 14 (ZKd3)

Once again, we are extremely grateful to the reviewers for their thoughtful and detailed comments, and look forward to clarifying remaining questions or concerns.







Notes:

Positive points reviewer specific:
33re
- broad coverage of many legal tasks
- challenging and diverse tasks
- require long document understanding and domain specific knowledge

LRE4
- fresh perspective by presenting an end-to-end benchmark of ensemble datasets
- novelty and value through long documents, domain-specific knowledge, multilingual content, and multitasking aspects
- evaluation of multilingual models as a reference point revealing intriguing findings and identifying areas for improvement

CHK2

- SCALE benchmark is novel
- challenging tasks
- tasks rooted in actual legal processes 
- necessitate logic-driven examination of extensive documents and domain expertise
- tasks are high quality 
- tasks come from authoritative institutions
- tasks undergo extensive human curation
- pre-trained models customized to the legal domain are a valuable resource for further exploration

ZKd3
- very high data quality and quantity and comparable to the existing benchmarks
- reasonable and robust experiment
- easily reproducible experiments
- pre-trained models available on huggingface
- datasets available on huggingface

Positive points overall: 
- novel benchmark (CHK2) with broad coverage of diverse (33re, ZKd3), high quality (CHK2, ZKd3), and challenging (33re, CHK2) legal tasks rooted in actual legal processes (CHK2), coming from authoritative institutions (CHK2) and undergoing extensive human curation (CHK2)
- novelty and value through long documents, domain-specific knowledge, multilingual content, and multitasking aspects (33re, LRE4, CHK2)
- fresh perspective by end-to-end benchmark (LRE4)
- evaluation of multilingual models as a reference point revealing intriguing findings and identifying areas for improvement (LRE4)
- pre-trained models customized to the legal domain are a valuable resource for further exploration (CHK2, ZKd3)
- reasonable, robust and easily reproducible experiments (ZKd3) and models and datasets available on huggingface (ZKd3)


==> Reviews/Rebuttal_Guidelines.txt <==
Dear Joel Niklaus,

Thank you for submitting your work to the NeurIPS 2023 Datasets and Benchmarks track! Preliminary reviews are now available in your Author Console. The author-reviewer discussion period has now started. You have between now and August 29th (Anytime on Earth) to discuss with the reviewers, and your comments will be visible immediately to them. We highly recommend you submit your comments by August 21st at the latest to allow reviewers enough time to interact with you. Note that this process and timeline is different from the main track, because resolving issues with datasets may take considerably longer.

A quick link to your Author Console: https://openreview.net/group?id=NeurIPS.cc/2023/Track/Datasets_and_Benchmarks/Authors

Please keep in mind the following during this process:

Past experience suggests that effective responses focus on factual errors in the reviews and on responding to specific questions posed by the Reviewers. Your response is optional and should be reserved for cases when a response is called for. The discussion with reviewers should be reserved only for discussing these points, rather than raising new arguments.

You can respond to each review with a separate response, and also have a “global” response to all reviewers jointly. Use the “Official Comment” button to submit these.

You can make revisions to your paper and supplementary materials, and you are allowed one additional page to address the reviewers’ comments. Ensure that it is easy for reviewers to find how their comments were addressed.

Area Chairs and Senior Area Chairs have been asked to read through reviews and work with Reviewers to ensure that they are high quality. However, with a conference the scale of NeurIPS, it is unavoidable that some low-quality preliminary reviews will slip through. If you receive a review that is inaccurate, disrespectful, or does not provide a meaningful assessment of your work, please send a confidential comment to the Area Chair handling your paper (use the “Official Comment” button to submit it. Note you cannot edit it after submitting, so proofread it carefully). Please do this only in exceptional circumstances.

If new reviews are added later on (including ethics reviews) in the coming days, please take the opportunity to respond to those as soon as possible.

Please use the discussion phase only for addressing questions raised by reviewers, and not for introducing new information, or asking reviewers to respond. Also, please try to use single comments rather than a thread of comments, so that the discussion is easier to follow.

Regarding review scores: as a general note, what eventually matters is the review text, and not the final score. The ACs will integrate all information from the reviews into their final decision. Additionally, there are multiple scores (including confidence, and scores on different criteria) that will also be taken into account. Thus, the average score should not be taken as a direct indication of the final decision on the paper.

Making the reviews and author discussion public: note that for accepted papers, and for rejected papers that opt-in, reviews and notes you send to the reviewers will be made public after notification. Remember this when posting your messages and don’t write anything you would not like to be made public.

From August 29th (Anytime on Earth), all discussions will be private among the Reviewers, Area Chairs, and Senior Area Chairs.

Thanks again for submitting to NeurIPS and we wish you a productive discussion with the ACs and reviewers!

Sincerely,
NeurIPS 2023 Dataset and Benchmark PCs (Joaquin Vanschoren, Emily Denton, and Jung-Woo Ha)


Reviewer Guidelines: https://nips.cc/Conferences/2023/DatasetsAndBenchmarks/ReviewGuidelines

How to write good Rebuttals: https://deviparikh.medium.com/how-we-write-rebuttals-dc84742fece1


==> TODOs.txt <==

Timeline:
- January 31: DMLR Submission: https://dmlr.ai/cfp/: 8 pages ICLR template => done
- February 29: AI and Law Special Issue Submission: https://link.springer.com/journal/10506/updates/26259532: 20-25 pages => main goal now
- If we get an invitation to submit to the DMLR journal, submit there and retract AI and Law paper: https://data.mlr.press/
- March 03: Once the paper is accepted, the preprint version (Axiv) should be marked with the publication information. (https://dmlr.ai/cfp/)


Open TODOs:
- [ ] Everyone: read through the entire paper to make sure it flows well and is consistent


Matthias:
- [ ] Check publications from AI and Law journal so we fit well in their community
- [x] Review paper and improve writing
            
Veton:
- [ ] Submit paper by Wednesday, March 13th
- [x] Check DMLR Workshop camera ready
- [x] Check SFSC abbreviation
- [x] Check requirements for AI and Law submission and add todos for ones we don't meet yet
- [x] Regarding Figure/Table references: go through papers and do quick fixes and reference appendix if necessary
- [x] go through text and make sure that references to tables make sense: use this package: https://ctan.org/tex-archive/macros/latex/contrib/cleveref/ \Cref{}
- [x] With Elicit, add one paragraph of related work on reasoning: e.g., legalbench, chain of thought, least to most prompting, self-consistency: make reasoning a fifth aspect (change in abstract and introduction and maybe other parts) and put reasoning section in main paper
- [x] Add springer template so we can estimate the size
- [x] Check what we still need to do for submissions and add to this TODOs file: DMLR Workshop, DMLR Journal, und AI and Law Special Issue
- [x] Integrate LEXTREME benchmarks table sensibly (now in related work inside comment section). Goal: show how we are different to previous benchmarks
- Ideas:
    - Tailered to the Swiss Market
    - Multi-lingual
    - Text generation is included.
- [x] check for new related work IR, Text Classification and add
    - I think this work does not need to be mentioned: https://arxiv.org/pdf/2308.04138.pdf
- [x] Check the citation style, cases like these "The best pre-fetcher for long documents was found to be C-BERTs Chalkidis et al. (2021a)" should be converted to "The best pre-fetcher for long documents was found to be C-BERTs (Chalkidis et al. 2021a)" --> \citet vs. \citep
- DMLR Workshop (see also: https://dmlr.ai/cfp/):
        - These points are mentioned on the website and are optional, but might increase the value of our paper:
        [x] Add Data Card: https://sites.research.google/datacardsplaybook/
        [x] Add Data Sheet: https://arxiv.org/abs/1803.09010
        [x] Reproducibility Statement: https://www.iclr.cc/Conferences/2024/AuthorGuide

Ronja:
- [ ] Design poster
- [X] Fix table/figure design and footnote on page 7
- [x] explain SMILED abbreviation
- [X] Terms “criticality”, “Considerations” not very understandable: explain better / bring some synonyms when explaining. e.g., “Case importance”, “noteworthiness”: add definition (in datasets CP section)
- [X] Add negative vspaces around Tables
- [X] put error analysis tables in appendix
- [X] Table 2 and 3: either at the beginning of the datasets chapter or in the additional experimental setup appendix
- [X] put in authors on the top
- [X] Make sure the detailed data descriptions appear in the paper where we place them and not towards the end. Also make sure that they are more compact (at most 3/4 of a page): you could for example show less of the input/target; organize it more compactly so that we get rid of whitespace.
- [X] Sell why Swiss jurisdiction is valuable: Maybe because Swiss justice is more independent than in other countries (find report), hence datasets have less bias (introduction / abstract)
- [X] Lead discussion telegram about the name creation and then Introduce our entire benchmark as the name we came up with: SMILED (Swiss MultilIngual LEgal Data). Also, everywhere where we talk about our entire benchmark, replace with SMILED.
- [X] Citation format at first sentence in section 5 not clean
- [X] Data tables for each task: Abbreviate, normal font size and more to fit on one page. After 4 datasets chapter.
- [X] limitations and future work up in main paper
- [X] resources: change hrefs to url
- [X] take care of errors / warnings

Joel:
- [] shorten error analysis by two lines
- [] shorten background very slightly
- [x] Submit workshop version camera ready
- [x] Emphasize more that annotations are of high quality (made by judges and court clerks. normally such a qualitative dataset very expensive): Put sentence in beginning of Section 4
- [x] in future work: discuss the automated generation of rationales for better adoption and acceptance of such a system
- [x] Make sure that we mention that earlier legal NLP benchmarks mainly focus on understanding tasks and no IR or Generation
- [x] Read added info in Background and comment if necessary
- [x] shorten the paragraphs a bit
- [x] Add intro to error analysis
- [x] Improve Future work
- [x] Critique: Prompts too general -> We intentionally did little prompt engineering, as good prompts might be model-specific
- [x] Idea / Critique: Limit test set based on training date of models (Since test data might already be in the training corpus of the models) -> In Future Work; small discussion: cutoff values vary depending on the model. depending on this, the test set may be too small
- [x] change text for journal version
- [x] Ask matthias about his todos by February 16th
- [x] Read srinanda comments
- [x] Maybe put database creation pipeline in appendix for workshop version
- [x] Think of a name (not in the title, but so we can refer to it in the paper): SwissLex: Swiss Multilingual Legal Benchmark
- [x] Abstract: Remove, belongs in the Introduction: "Despite recent advances, efficiently processing long documents for intense review/analysis tasks remains an open challenge for LLMs."
- [x] Shorten Abstract
- [x] Abstract schreiben
- [x] in January ask Ilias if he has time to review
- [x] Figure 1 unclear: Improve Caption, better description
- [x] Mit Anwältin schauen und sehen ob sie Mehrwert bringen kann
- [x] Titel brainstormen vorschläge, schwierige multilingual legal reasoning generation tasks
- [x] Shorten paper for workshop submission
- [x] Mit Matthias Paper besprechen und System story verbessern
- [x] Srinanda mit Visu verbinden für Error Analyse

Srinanda: 
- [x] give citation about Swiss neutrality and stability
- [x] improve and verify error analysis: Does it make sense what is written currently? Can you find more interesting things and analyse more?
- [x] Think about other tasks for future work
- [x] Background of legal system: Write more for the flow in the judicial system and integrate partially from section 3.4
- [x] Shorten redundancies in section 3.1
- [x] Write about status quo of judicial system in Switzerland: what happens after case is filed
- [x] ground paper in legal literature and provide lawyers perspective at critical points in the paper: cite legal analyses: The Swiss Civil Procedure Code has been researched extensively to write on the court procdural requirements. The official website for the Federal Tribunal has contributed to the Court Structure. The involvement of the judicial clerks has been inspired from DOI: 10.18352/ijca.201.
- [x] we should provide an example that shows as a case study how each task helps at a concrete example
- [x] Error Analysis: 


Visu:
- [ ] Do text generation experiments with evaluation on whole output -> Update on Sunday 21 January ==> we skip this
- [ ] human evaluation minimale version vorschlagen, wenn paper da dem folgen, ansonsten selbst vorschlagen. maximal 5 kategorien ==> we skip this


Discussion Srinanda and Joel:
- our model makes sense for easier lower court decisions not for supreme court cases because it is more complex and new law is decided (legislative significance)
- application of IR task: find cases that may be factually different but target same legal principles: additionally a model could highlight the factual differences between earlier cases and the one in question

Discussion about the name:
    SwissMultiLex
    SwissJust
    SwissLegalBench
    SwissLench
    SwissLegalData
    SwiLB (Swiss Legal Benchmark)
    SMAILED (Swiss Multilingual Artificial Intelligence LEgal Data)
    SMIL (Swiss MultinIngual Legal Benchmark)
    Reasoning, Legal, Lex, Swiss, Multi, (Benchmark)
    ==> SMILED (Swiss MultilIngual LEgal Data) => We take this one



Done:
- [x] This is not a TODO per se, just an important information: With regard to IR, we used BM25 and wrote that it performed best in a benchmark (https://arxiv.org/pdf/2104.08663.pdf). However, this is not correct. It was another approach, namely BM25+CE which performed best. I corrected the passage with the wrong information, but a careful reviewer might critisize why we used just BM25. 
- [x] More explanation on why we didn't take many English models
- [x] Motivate, why and how we are different to LEXTREME
- [x] Put a focus on our benchmark containing hard reasoning tasks (because reasoning seems to be hot right now)
- [x] Sell paper better: Focus on reasoning and on whole system
- [x] Critique: Lack of Human Evaluation -> In Limitations: Too costly and expensive due to lawyer costs
- [x] Idea / Critique: Limit test set based on training date of models (Since test data might already be in the training corpus of the models) -> In Future Work; small discussion: cutoff values vary depending on the model. depending on this, the test set may be too small
- [x] Critique: Why specifically legal tasks? ("we need more challenging tasks for LLM") -> justify why our tasks are more challenging (see legalbench), mention more 'reasoning', our legal tasks are specific to a jurisdiction (sell this positively)
- [x] Justify how our benchmark is novel compared to other benchmarks -> see section on lextreme (copy and adapt), differences to lextreme: ours is within a jurisdiction, multilingual, Tasks from A to Z, we have Text Generation and Information Retrieval Tasks.
- [x] Critique: In Text Classification, the facts and cons are already written by legal professionals, reducing complexity -> Emphasize that the complaints are not available, and thus we could only use the (professionally written) facts and considerations. But only for IR, Law area prediction, Judgment prediction, prioritization (criticality prediction) (and still, models struggle)
- [x] check for new related work LDS, CVG and add



Additional TODOs for 
    - Artificial Intelligence and Law Journal:
        - Mandatory:
            [] Manuscripts should be prepared using LaTeX (Springer Nature’s LaTeX template) or in docx format (Word 2007 or higher): https://www.springernature.com/gp/authors/campaigns/latex-author-support
            - The journal follows a double-blind reviewing procedure, therefore:
                [] Author names, affiliations and any other potentially identifying information should be removed from the manuscript text and any accompanying files (such as figures of supplementary material)
                [] A separate Title Page should be submitted, containing title, author names, affiliations, and the contact information of the corresponding author. Any acknowledgements, disclosures, or funding information should also be included on this page;
                [] Authors should avoid citing their own work in a way that could reveal their identity.
            [] Authors wishing to include figures, tables, or text passages that have already been published elsewhere are required to obtain permission from the copyright owner(s) for both the print and online format and to include evidence that such permission has been granted when submitting their papers. Any material received without such evidence will be assumed to originate from the authors.
            [] Make sure the title contains the following information:
                - [] The name(s) of the author(s)
                - [] The affiliation(s) of the author(s), i.e. institution, (department), city, (state), country
                - [] A clear indication and an active e-mail address of the corresponding author
                - [] If available, the 16-digit ORCID of the author(s)
            [] Use of an LLM should be properly documented in the Methods section (and if a Methods section is not available, in a suitable alternative part) of the manuscript.
            [] Make sure that the abstract
                - [] consists of 150 to 250 words
                - [] does not contain any undefined abbreviations or unspecified references
            [] provide 4 to 6 keywords which can be used for indexing purposes
            [] The following statements should be included under the heading "Statements and Declarations" for inclusion in the published paper. Please note that submissions that do not include relevant declarations will be returned as incomplete. 
                - [] Competing Interests: Authors are required to disclose financial or non-financial interests that are directly or indirectly related to the work submitted for publication. Please refer to “Competing Interests and Funding” below for more information on how to complete this section.
            [] Acknowledgments of people, grants, funds, etc. should be placed in a separate section on the title page. The names of funding organizations should be written in full.
            [] Make sure to cite references in the text by name and year in parentheses, such as Becker and Seligman (1996) or (Becker and Seligman 1996)
            [] !!! The list of references should only include works that are cited in the text and that have been published or accepted for publication. Personal communications and unpublished works should only be mentioned in the text. --> SO, this means no Arxiv papers?
    - DMLR Journal:
        - Mandatory:
            [x] Check if the current format is the same for the workshop and the journal. I (Veton) think this is the case. 
            [] Check if our dataset follows submission guidelines of NeurIPS Datasets and Benchmarks (https://neurips.cc/Conferences/2023/CallForDatasetsBenchmarks) 
            [] Check if our paper includes the following in the supplementary materials (as a separate PDF) (see also: https://data.mlr.press/submissions.html):
                [] Dataset documentation and intended uses. Recommended documentation frameworks include datasheets for datasets, dataset nutrition labels, data statements for NLP, data cards, and accountability frameworks.
                [] URL to website/platform where the dataset/benchmark can be viewed and downloaded by the reviewers.
                [] Author statement that they bear all responsibility in case of violation of rights, etc., and confirmation of the data license.
                [] Hosting, licensing, and maintenance plan. The choice of hosting platform is yours, as long as you ensure access to the data (possibly through a curated interface) and will provide the necessary maintenance.
            



==> all_plots/citation_extraction/test/considerations_input_length_distribution.csv <==
measure,num_tokens
count,27364.0
mean,210.0
std,57.0
min,31.0
25%,173.0
50%,221.0
75%,254.0
max,338.0
90%,273.0
95%,283.0


==> all_plots/citation_extraction/train/considerations_input_length_distribution.csv <==
measure,num_tokens
count,87760.0
mean,209.0
std,54.0
min,31.0
25%,176.0
50%,220.0
75%,251.0
max,423.0
90%,269.0
95%,278.0


==> all_plots/citation_extraction/validation/considerations_input_length_distribution.csv <==
measure,num_tokens
count,12359.0
mean,212.0
std,56.0
min,31.0
25%,178.0
50%,225.0
75%,254.0
max,347.0
90%,273.0
95%,282.0


==> all_plots/court_view_generation_all/L1/all/all_canton_distribution.csv <==
,canton,number of decisions,percent
9,AG,2569,0.0064
14,AR,575,0.0014
6,BE,10029,0.0248
12,BL,1213,0.003
8,BS,6826,0.0169
0,CH,162810,0.4026
7,FR,9047,0.0224
1,GE,57568,0.1424
19,GL,8,0.0
10,GR,2169,0.0054
16,JU,447,0.0011
20,NE,3,0.0
17,NW,216,0.0005
5,SG,17699,0.0438
18,SH,63,0.0002
15,SO,526,0.0013
4,TI,32347,0.08
2,VD,53992,0.1335
11,VS,2117,0.0052
13,ZG,611,0.0015
3,ZH,43556,0.1077
21,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
215,AG_AK_001,2,0.0
206,AG_GB_001,4,0.0
165,AG_HG_001,14,0.0
132,AG_HG_002,53,0.0001
123,AG_OGA_002,79,0.0002
179,AG_OGA_003,9,0.0
217,AG_OGA_004,2,0.0
205,AG_OGA_999,4,0.0
91,AG_OG_001,288,0.0007
190,AG_OG_005,7,0.0
83,AG_OG_006,362,0.0009
76,AG_OG_007,417,0.001
74,AG_OG_008,478,0.0012
125,AG_OG_009,77,0.0002
146,AG_OG_010,28,0.0001
160,AG_OG_011,17,0.0
149,AG_OG_012,26,0.0001
171,AG_OG_013,11,0.0
138,AG_OG_999,47,0.0001
232,AG_PRG_001,1,0.0
144,AG_RGAR_001,31,0.0001
208,AG_SKBG_001,3,0.0
234,AG_SRG_001,1,0.0
122,AG_SVWG_001,82,0.0002
98,AG_SVWG_002,229,0.0006
148,AG_VB_001,26,0.0001
99,AG_VB_002,229,0.0006
141,AG_VG_001,35,0.0001
185,AG_VSG_002,7,0.0
214,AR_KG_001,2,0.0
161,AR_KG_005,16,0.0
177,AR_KG_999,10,0.0
135,AR_OG_001,48,0.0001
115,AR_OG_002,121,0.0003
104,AR_OG_003,192,0.0005
112,AR_OG_004,146,0.0004
194,AR_OG_005,6,0.0
143,AR_OG_006,32,0.0001
213,AR_OG_008,2,0.0
203,BE_NAB_001,4,0.0
157,BE_NAB_003,20,0.0
107,BE_SRK_001,175,0.0004
50,BE_VB_001,1509,0.0037
204,BE_VB_002,4,0.0
124,BE_VB_003,78,0.0002
145,BE_VB_004,29,0.0001
202,BE_VB_005,4,0.0
128,BE_VB_006,71,0.0002
14,BE_VG_001,8135,0.0201
134,BL_EG_001,51,0.0001
62,BL_KG_001,785,0.0019
82,BL_SG_001,372,0.0009
200,BL_ZMG_001,5,0.0
22,BS_APG_001,5516,0.0136
52,BS_SVG_001,1310,0.0032
61,CH_BGE_001,860,0.0021
53,CH_BGE_002,1308,0.0032
54,CH_BGE_003,1292,0.0032
34,CH_BGE_004,2486,0.0061
43,CH_BGE_005,1989,0.0049
42,CH_BGE_006,2012,0.005
44,CH_BGE_007,1980,0.0049
4,CH_BGer_001,17000,0.042
6,CH_BGer_002,12915,0.0319
10,CH_BGer_004,10273,0.0254
7,CH_BGer_005,12327,0.0305
18,CH_BGer_006,6685,0.0165
9,CH_BGer_008,10279,0.0254
13,CH_BGer_009,9200,0.0228
79,CH_BGer_010,391,0.001
21,CH_BGer_011,5924,0.0146
121,CH_BGer_012,83,0.0002
155,CH_BGer_015,20,0.0
8,CH_BGer_016,11534,0.0285
173,CH_BGer_999,11,0.0
17,CH_BSTG_001,7679,0.019
0,CH_BVGE_001,46113,0.114
81,CH_EDÖB_001,378,0.0009
154,CH_PATG_001,20,0.0
133,CH_WBK_001,51,0.0001
46,FR_TC_001,1846,0.0046
96,FR_TC_003,250,0.0006
78,FR_TC_004,412,0.001
56,FR_TC_005,1148,0.0028
67,FR_TC_006,673,0.0017
49,FR_TC_007,1620,0.004
85,FR_TC_010,353,0.0009
32,FR_TC_011,2725,0.0067
164,FR_TC_012,15,0.0
195,FR_TC_999,5,0.0
152,GE_CAPJ_001,23,0.0001
23,GE_CJ_001,5363,0.0133
37,GE_CJ_002,2323,0.0057
47,GE_CJ_003,1840,0.0046
41,GE_CJ_004,2039,0.005
57,GE_CJ_005,1128,0.0028
55,GE_CJ_006,1244,0.0031
27,GE_CJ_007,3678,0.0091
162,GE_CJ_008,16,0.0
36,GE_CJ_009,2366,0.0059
118,GE_CJ_010,93,0.0002
30,GE_CJ_011,2898,0.0072
119,GE_CJ_012,87,0.0002
5,GE_CJ_013,14426,0.0357
3,GE_CJ_014,19075,0.0472
105,GE_CJ_015,184,0.0005
70,GE_TAPI_001,589,0.0015
103,GE_TP_001,196,0.0005
192,GL_OG_001,6,0.0
210,GL_VG_001,2,0.0
158,GR_KG_002,17,0.0
142,GR_KG_003,33,0.0001
140,GR_KG_004,44,0.0001
113,GR_KG_005,144,0.0004
114,GR_KG_006,124,0.0003
151,GR_KG_007,25,0.0001
201,GR_KG_010,5,0.0
69,GR_KG_999,591,0.0015
101,GR_VG_001,212,0.0005
89,GR_VG_002,288,0.0007
90,GR_VG_003,288,0.0007
111,GR_VG_004,153,0.0004
97,GR_VG_005,245,0.0006
153,JU_TC_001,23,0.0001
126,JU_TC_002,75,0.0002
189,JU_TC_003,7,0.0
176,JU_TC_004,10,0.0
94,JU_TC_005,268,0.0007
150,JU_TC_006,26,0.0001
219,JU_TC_007,2,0.0
191,JU_TC_009,6,0.0
174,JU_TC_010,11,0.0
209,JU_TC_011,3,0.0
199,JU_TC_999,5,0.0
169,JU_TPI_006,11,0.0
224,NE_TC_002,1,0.0
223,NE_TC_009,1,0.0
228,NE_TC_012,1,0.0
100,NW_OG_001,216,0.0005
221,SG_ABSK_001,1,0.0
220,SG_HG_001,1,0.0
120,SG_KGN_001,87,0.0002
19,SG_KGN_999,6280,0.0155
167,SG_KG_001,12,0.0
156,SG_KG_002,20,0.0
216,SG_KG_999,2,0.0
229,SG_OG_002,1,0.0
163,SG_OG_003,15,0.0
182,SG_OG_004,8,0.0
196,SG_OG_005,5,0.0
188,SG_OG_006,7,0.0
110,SG_VB_001,160,0.0004
45,SG_VGN_001,1882,0.0047
40,SG_VG_001,2101,0.0052
20,SG_VSG_001,6079,0.015
60,SG_VWEK_001,1038,0.0026
129,SH_OG_001,63,0.0002
212,SO_OG_002,2,0.0
187,SO_OG_004,7,0.0
168,SO_OG_006,12,0.0
181,SO_OG_999,8,0.0
230,SO_SK_001,1,0.0
88,SO_STG_001,295,0.0007
108,SO_VG_001,175,0.0004
147,SO_VSG_001,26,0.0001
77,TI_CARP_001,414,0.001
48,TI_CATI_001,1649,0.0041
106,TI_CRP_001,177,0.0004
87,TI_GIAR_001,298,0.0007
59,TI_PP_001,1078,0.0027
11,TI_TCAS_001,9322,0.0231
24,TI_TCA_001,5295,0.0131
139,TI_TE_001,45,0.0001
102,TI_TPC_001,206,0.0005
28,TI_TRAC_001,3646,0.009
35,TI_TRAC_002,2435,0.006
93,TI_TRAC_003,277,0.0007
72,TI_TRAC_004,562,0.0014
92,TI_TRAC_005,285,0.0007
25,TI_TRAC_006,4914,0.0122
80,TI_TRAC_007,385,0.001
75,TI_TRAP_001,430,0.0011
95,TI_TRAP_002,259,0.0006
68,TI_TRPI_001,670,0.0017
207,VD_TC_001,3,0.0
39,VD_TC_002,2208,0.0055
26,VD_TC_003,3836,0.0095
12,VD_TC_004,9276,0.0229
116,VD_TC_005,102,0.0003
65,VD_TC_006,698,0.0017
73,VD_TC_007,489,0.0012
58,VD_TC_008,1103,0.0027
31,VD_TC_009,2759,0.0068
38,VD_TC_010,2263,0.0056
15,VD_TC_013,8034,0.0199
180,VD_TC_014,9,0.0
184,VD_TC_015,7,0.0
178,VD_TC_016,9,0.0
64,VD_TC_017,745,0.0018
131,VD_TC_018,54,0.0001
183,VD_TC_019,8,0.0
166,VD_TC_020,14,0.0
117,VD_TC_030,99,0.0002
2,VD_TC_031,22202,0.0549
175,VD_TC_999,11,0.0
222,VD_TN_001,1,0.0
130,VD_TPHA_001,62,0.0002
198,VS_BZG_001,5,0.0
193,VS_BZG_002,6,0.0
159,VS_BZG_003,17,0.0
227,VS_BZG_004,1,0.0
127,VS_BZG_005,73,0.0002
172,VS_BZG_006,11,0.0
226,VS_BZG_007,1,0.0
186,VS_BZG_008,7,0.0
197,VS_BZG_009,5,0.0
71,VS_BZG_999,588,0.0015
211,VS_SRK_001,2,0.0
51,VS_TC_001,1401,0.0035
84,ZG_VG_001,353,0.0009
137,ZG_VG_002,48,0.0001
136,ZG_VG_003,48,0.0001
109,ZG_VG_004,162,0.0004
218,ZH_BK_004,2,0.0
86,ZH_BRK_001,349,0.0009
66,ZH_HG_001,698,0.0017
233,ZH_KSG_001,1,0.0
29,ZH_OG_001,3011,0.0074
33,ZH_OG_002,2711,0.0067
225,ZH_OG_005,1,0.0
231,ZH_OG_006,1,0.0
170,ZH_OG_999,11,0.0
63,ZH_SRK_001,757,0.0019
1,ZH_SVG_001,28297,0.07
16,ZH_VG_001,7717,0.0191
235,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/all_court_distribution.csv <==
,court,number of decisions,percent
77,AG_AK,2,0.0
74,AG_GB,4,0.0
54,AG_HG,67,0.0002
19,AG_OG,1758,0.0043
53,AG_OGA,94,0.0002
87,AG_PRG,1,0.0
63,AG_RGAR,31,0.0001
76,AG_SKBG,3,0.0
86,AG_SRG,1,0.0
42,AG_SVWG,311,0.0008
45,AG_VB,255,0.0006
61,AG_VG,35,0.0001
71,AG_VSG,7,0.0
65,AR_KG,28,0.0001
36,AR_OG,547,0.0014
67,BE_NAB,24,0.0001
50,BE_SRK,175,0.0004
20,BE_VB,1695,0.0042
9,BE_VG,8135,0.0201
57,BL_EG,51,0.0001
28,BL_KG,785,0.0019
40,BL_SG,372,0.0009
73,BL_ZMG,5,0.0
15,BS_APG,5516,0.0136
23,BS_SVG,1310,0.0032
6,CH_BGE,11927,0.0295
0,CH_BGer,96642,0.239
11,CH_BSTG,7679,0.019
3,CH_BVGE,46113,0.114
39,CH_EDÖB,378,0.0009
69,CH_PATG,20,0.0
58,CH_WBK,51,0.0001
8,FR_TC,9047,0.0224
68,GE_CAPJ,23,0.0001
1,GE_CJ,56760,0.1404
35,GE_TAPI,589,0.0015
48,GE_TP,196,0.0005
72,GL_OG,6,0.0
80,GL_VG,2,0.0
27,GR_KG,983,0.0024
24,GR_VG,1186,0.0029
37,JU_TC,436,0.0011
70,JU_TPI,11,0.0
75,NE_TC,3,0.0
46,NW_OG,216,0.0005
83,SG_ABSK,1,0.0
85,SG_HG,1,0.0
62,SG_KG,34,0.0001
12,SG_KGN,6367,0.0157
60,SG_OG,36,0.0001
52,SG_VB,160,0.0004
17,SG_VG,2101,0.0052
18,SG_VGN,1882,0.0047
13,SG_VSG,6079,0.015
26,SG_VWEK,1038,0.0026
55,SH_OG,63,0.0002
64,SO_OG,29,0.0001
84,SO_SK,1,0.0
44,SO_STG,295,0.0007
51,SO_VG,175,0.0004
66,SO_VSG,26,0.0001
38,TI_CARP,414,0.001
21,TI_CATI,1649,0.0041
49,TI_CRP,177,0.0004
43,TI_GIAR,298,0.0007
25,TI_PP,1078,0.0027
16,TI_TCA,5295,0.0131
7,TI_TCAS,9322,0.0231
59,TI_TE,45,0.0001
47,TI_TPC,206,0.0005
5,TI_TRAC,12504,0.0309
32,TI_TRAP,689,0.0017
33,TI_TRPI,670,0.0017
2,VD_TC,53929,0.1334
81,VD_TN,1,0.0
56,VD_TPHA,62,0.0002
30,VS_BZG,714,0.0018
79,VS_SRK,2,0.0
22,VS_TC,1401,0.0035
34,ZG_VG,611,0.0015
78,ZH_BK,2,0.0
41,ZH_BRK,349,0.0009
31,ZH_HG,698,0.0017
82,ZH_KSG,1,0.0
14,ZH_OG,5735,0.0142
29,ZH_SRK,757,0.0019
4,ZH_SVG,28297,0.07
10,ZH_VG,7717,0.0191
88,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,55793,0.138
3,penal_law,40313,0.0997
1,public_law,100241,0.2479
0,social_law,102165,0.2526
4,uncategorized,105879,0.2618
5,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/all_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,827,0.002
4,Eastern_Switzerland,20514,0.0507
5,Espace_Mittelland,20052,0.0496
0,Federation,162810,0.4026
6,Northwestern_Switzerland,10608,0.0262
1,Région lémanique,113677,0.2811
3,Ticino,32347,0.08
2,Zürich,43556,0.1077
8,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/all_year_distribution.csv <==
,year,number of decisions,percent
52,1970,222,0.0005
49,1971,256,0.0006
37,1972,292,0.0007
34,1973,299,0.0007
39,1974,287,0.0007
32,1975,342,0.0008
36,1976,295,0.0007
46,1977,268,0.0007
50,1978,252,0.0006
43,1979,277,0.0007
41,1980,281,0.0007
45,1981,268,0.0007
38,1982,292,0.0007
47,1983,264,0.0007
51,1984,248,0.0006
48,1985,260,0.0006
40,1986,283,0.0007
42,1987,278,0.0007
44,1988,270,0.0007
35,1989,297,0.0007
33,1990,330,0.0008
31,1991,390,0.001
29,1992,581,0.0014
28,1993,590,0.0015
30,1994,547,0.0014
27,1995,1181,0.0029
25,1996,1377,0.0034
26,1997,1332,0.0033
24,1998,1540,0.0038
23,1999,1560,0.0039
22,2000,5028,0.0124
21,2001,5277,0.013
20,2002,5927,0.0147
19,2003,8464,0.0209
18,2004,8928,0.0221
17,2005,10366,0.0256
16,2006,11222,0.0278
15,2007,13471,0.0333
14,2008,14660,0.0363
13,2009,17432,0.0431
11,2010,18266,0.0452
12,2011,17629,0.0436
10,2012,18664,0.0462
9,2013,19563,0.0484
7,2014,21468,0.0531
6,2015,22989,0.0568
5,2016,23425,0.0579
4,2017,24302,0.0601
2,2018,25572,0.0632
1,2019,25692,0.0635
0,2020,26151,0.0647
3,2021,24812,0.0614
8,2022,20124,0.0498
53,all,404391,1.0


==> all_plots/court_view_generation_all/L1/all/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,404391,404391
mean,3345,4673
std,3301,4903
min,31,50
25%,1569,2127
50%,2578,3575
75%,4166,5857
max,276633,341550


==> all_plots/court_view_generation_all/L1/all/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,404391,404391
mean,1166,1522
std,1553,2207
min,24,121
25%,430,598
50%,725,996
75%,1319,1762
max,273174,651542


==> all_plots/court_view_generation_all/L1/all/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,296,296
mean,5460,6721
std,4000,4946
min,156,168
25%,2672,3492
50%,4502,5392
75%,6869,8232
max,28467,35531


==> all_plots/court_view_generation_all/L1/all/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,335,335
mean,2544,3074
std,4810,6174
min,0,2
25%,608,783
50%,1443,1642
75%,2607,3076
max,44529,57650


==> all_plots/court_view_generation_all/L1/test/all_canton_distribution.csv <==
,canton,number of decisions,percent
9,AG,2276,0.0186
14,AR,383,0.0031
7,BE,5218,0.0426
13,BL,416,0.0034
8,BS,4085,0.0334
0,CH,38805,0.3172
5,FR,5528,0.0452
1,GE,21861,0.1787
19,GL,6,0.0
10,GR,825,0.0067
15,JU,252,0.0021
20,NE,2,0.0
16,NW,213,0.0017
6,SG,5348,0.0437
17,SH,51,0.0004
18,SO,9,0.0001
4,TI,5782,0.0473
2,VD,16750,0.1369
11,VS,822,0.0067
12,ZG,611,0.005
3,ZH,13108,0.1071
21,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
97,AG_HG_002,53,0.0004
95,AG_OGA_002,79,0.0006
130,AG_OGA_003,9,0.0001
174,AG_OGA_004,1,0.0
61,AG_OG_001,284,0.0023
146,AG_OG_005,5,0.0
59,AG_OG_006,307,0.0025
53,AG_OG_007,417,0.0034
50,AG_OG_008,474,0.0039
96,AG_OG_009,77,0.0006
114,AG_OG_010,21,0.0002
172,AG_OG_011,1,0.0
111,AG_OG_012,26,0.0002
177,AG_OG_013,1,0.0
121,AG_OG_999,15,0.0001
107,AG_SVWG_001,38,0.0003
67,AG_SVWG_002,227,0.0019
68,AG_VB_002,227,0.0019
135,AG_VG_001,7,0.0001
138,AG_VSG_002,7,0.0001
128,AR_KG_005,11,0.0001
133,AR_KG_999,8,0.0001
119,AR_OG_001,17,0.0001
94,AR_OG_002,94,0.0008
88,AR_OG_003,121,0.001
89,AR_OG_004,113,0.0009
118,AR_OG_006,17,0.0001
162,AR_OG_008,2,0.0
159,BE_NAB_001,2,0.0
117,BE_NAB_003,18,0.0001
83,BE_SRK_001,145,0.0012
37,BE_VB_001,883,0.0072
161,BE_VB_002,2,0.0
103,BE_VB_003,43,0.0004
155,BE_VB_004,3,0.0
173,BE_VB_005,1,0.0
105,BE_VB_006,41,0.0003
5,BE_VG_001,4080,0.0333
158,BL_EG_001,2,0.0
57,BL_KG_001,317,0.0026
93,BL_SG_001,97,0.0008
12,BS_APG_001,2858,0.0234
29,BS_SVG_001,1227,0.01
90,CH_BGE_001,111,0.0009
82,CH_BGE_004,151,0.0012
64,CH_BGE_005,243,0.002
71,CH_BGE_006,209,0.0017
73,CH_BGE_007,184,0.0015
7,CH_BGer_001,3759,0.0307
9,CH_BGer_002,3073,0.0251
22,CH_BGer_004,1778,0.0145
11,CH_BGer_005,2909,0.0238
17,CH_BGer_006,2197,0.018
15,CH_BGer_008,2671,0.0218
18,CH_BGer_009,2180,0.0178
25,CH_BGer_011,1359,0.0111
163,CH_BGer_015,2,0.0
144,CH_BGer_999,6,0.0
13,CH_BSTG_001,2810,0.023
0,CH_BVGE_001,15009,0.1227
87,CH_EDÖB_001,127,0.001
129,CH_PATG_001,11,0.0001
120,CH_WBK_001,16,0.0001
31,FR_TC_001,1140,0.0093
76,FR_TC_003,162,0.0013
66,FR_TC_004,229,0.0019
42,FR_TC_005,671,0.0055
54,FR_TC_006,397,0.0032
33,FR_TC_007,1073,0.0088
81,FR_TC_010,157,0.0013
23,FR_TC_011,1695,0.0139
150,FR_TC_999,4,0.0
116,GE_CAPJ_001,19,0.0002
14,GE_CJ_001,2705,0.0221
27,GE_CJ_002,1288,0.0105
48,GE_CJ_003,510,0.0042
38,GE_CJ_004,881,0.0072
43,GE_CJ_005,577,0.0047
41,GE_CJ_006,722,0.0059
32,GE_CJ_007,1109,0.0091
26,GE_CJ_009,1334,0.0109
16,GE_CJ_011,2476,0.0202
3,GE_CJ_013,4428,0.0362
2,GE_CJ_014,5106,0.0417
86,GE_CJ_015,130,0.0011
49,GE_TAPI_001,476,0.0039
91,GE_TP_001,100,0.0008
148,GL_OG_001,4,0.0
167,GL_VG_001,2,0.0
132,GR_KG_002,8,0.0001
115,GR_KG_003,21,0.0002
125,GR_KG_004,13,0.0001
123,GR_KG_005,14,0.0001
113,GR_KG_006,23,0.0002
126,GR_KG_007,13,0.0001
85,GR_VG_001,131,0.0011
74,GR_VG_002,173,0.0014
80,GR_VG_003,157,0.0013
92,GR_VG_004,100,0.0008
75,GR_VG_005,172,0.0014
124,JU_TC_001,13,0.0001
109,JU_TC_002,34,0.0003
147,JU_TC_003,4,0.0
131,JU_TC_004,8,0.0001
79,JU_TC_005,159,0.0013
140,JU_TC_006,6,0.0
141,JU_TC_009,6,0.0
139,JU_TC_010,7,0.0001
156,JU_TC_011,3,0.0
149,JU_TC_999,4,0.0
134,JU_TPI_006,8,0.0001
179,NE_TC_009,1,0.0
171,NE_TC_012,1,0.0
70,NW_OG_001,213,0.0017
168,SG_HG_001,1,0.0
104,SG_KGN_001,43,0.0004
24,SG_KGN_999,1441,0.0118
137,SG_KG_001,7,0.0001
127,SG_KG_002,12,0.0001
175,SG_KG_999,1,0.0
157,SG_OG_003,2,0.0
181,SG_OG_004,1,0.0
170,SG_OG_006,1,0.0
78,SG_VB_001,160,0.0013
45,SG_VGN_001,568,0.0046
40,SG_VG_001,779,0.0064
19,SG_VSG_001,2038,0.0167
60,SG_VWEK_001,294,0.0024
98,SH_OG_001,51,0.0004
151,SO_OG_006,4,0.0
178,SO_STG_001,1,0.0
154,SO_VG_001,3,0.0
169,SO_VSG_001,1,0.0
100,TI_CARP_001,50,0.0004
44,TI_CATI_001,570,0.0047
21,TI_TCAS_001,1852,0.0151
39,TI_TCA_001,817,0.0067
143,TI_TPC_001,6,0.0
47,TI_TRAC_001,537,0.0044
62,TI_TRAC_002,280,0.0023
65,TI_TRAC_003,231,0.0019
63,TI_TRAC_004,278,0.0023
180,TI_TRAC_005,1,0.0
35,TI_TRAC_006,982,0.008
84,TI_TRAC_007,138,0.0011
106,TI_TRAP_002,40,0.0003
160,VD_TC_001,2,0.0
34,VD_TC_002,1010,0.0083
20,VD_TC_003,1888,0.0154
8,VD_TC_004,3494,0.0286
99,VD_TC_005,51,0.0004
108,VD_TC_007,38,0.0003
46,VD_TC_008,541,0.0044
36,VD_TC_009,900,0.0074
52,VD_TC_010,435,0.0036
4,VD_TC_013,4283,0.035
142,VD_TC_020,6,0.0
112,VD_TC_030,24,0.0002
6,VD_TC_031,4069,0.0333
145,VD_TC_999,5,0.0
152,VD_TPHA_001,4,0.0
166,VS_BZG_001,2,0.0
165,VS_BZG_002,2,0.0
122,VS_BZG_003,15,0.0001
110,VS_BZG_005,31,0.0003
136,VS_BZG_006,7,0.0001
58,VS_BZG_999,315,0.0026
164,VS_SRK_001,2,0.0
51,VS_TC_001,448,0.0037
55,ZG_VG_001,353,0.0029
102,ZG_VG_002,48,0.0004
101,ZG_VG_003,48,0.0004
77,ZG_VG_004,162,0.0013
176,ZH_BK_004,1,0.0
72,ZH_BRK_001,190,0.0016
56,ZH_HG_001,337,0.0028
28,ZH_OG_001,1275,0.0104
30,ZH_OG_002,1210,0.0099
153,ZH_OG_999,3,0.0
69,ZH_SRK_001,221,0.0018
1,ZH_SVG_001,6926,0.0566
10,ZH_VG_001,2945,0.0241
182,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/all_court_distribution.csv <==
,court,number of decisions,percent
45,AG_HG,53,0.0004
14,AG_OG,1628,0.0133
44,AG_OGA,89,0.0007
32,AG_SVWG,265,0.0022
34,AG_VB,227,0.0019
57,AG_VG,7,0.0001
56,AG_VSG,7,0.0001
51,AR_KG,19,0.0002
28,AR_OG,364,0.003
50,BE_NAB,20,0.0002
39,BE_SRK,145,0.0012
17,BE_VB,973,0.008
6,BE_VG,4080,0.0333
64,BL_EG,2,0.0
30,BL_KG,317,0.0026
42,BL_SG,97,0.0008
8,BS_APG,2858,0.0234
16,BS_SVG,1227,0.01
18,CH_BGE,898,0.0073
1,CH_BGer,19934,0.1629
9,CH_BSTG,2810,0.023
3,CH_BVGE,15009,0.1227
40,CH_EDÖB,127,0.001
54,CH_PATG,11,0.0001
53,CH_WBK,16,0.0001
5,FR_TC,5528,0.0452
52,GE_CAPJ,19,0.0002
0,GE_CJ,21266,0.1738
25,GE_TAPI,476,0.0039
41,GE_TP,100,0.0008
60,GL_OG,4,0.0
65,GL_VG,2,0.0
43,GR_KG,92,0.0008
21,GR_VG,733,0.006
33,JU_TC,244,0.002
55,JU_TPI,8,0.0001
67,NE_TC,2,0.0
36,NW_OG,213,0.0017
70,SG_HG,1,0.0
49,SG_KG,20,0.0002
15,SG_KGN,1484,0.0121
62,SG_OG,4,0.0
38,SG_VB,160,0.0013
20,SG_VG,779,0.0064
24,SG_VGN,568,0.0046
12,SG_VSG,2038,0.0167
31,SG_VWEK,294,0.0024
46,SH_OG,51,0.0004
59,SO_OG,4,0.0
69,SO_STG,1,0.0
63,SO_VG,3,0.0
71,SO_VSG,1,0.0
47,TI_CARP,50,0.0004
23,TI_CATI,570,0.0047
19,TI_TCA,817,0.0067
13,TI_TCAS,1852,0.0151
58,TI_TPC,6,0.0
11,TI_TRAC,2447,0.02
48,TI_TRAP,40,0.0003
2,VD_TC,16746,0.1369
61,VD_TPHA,4,0.0
27,VS_BZG,372,0.003
66,VS_SRK,2,0.0
26,VS_TC,448,0.0037
22,ZG_VG,611,0.005
68,ZH_BK,1,0.0
37,ZH_BRK,190,0.0016
29,ZH_HG,337,0.0028
10,ZH_OG,2488,0.0203
35,ZH_SRK,221,0.0018
4,ZH_SVG,6926,0.0566
7,ZH_VG,2945,0.0241
72,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
3,civil_law,16906,0.1382
2,penal_law,17521,0.1432
0,public_law,26256,0.2146
1,social_law,25961,0.2122
4,uncategorized,35707,0.2918
5,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/all_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,824,0.0067
5,Eastern_Switzerland,6613,0.054
3,Espace_Mittelland,11009,0.09
1,Federation,38805,0.3172
4,Northwestern_Switzerland,6777,0.0554
0,Région lémanique,39433,0.3223
6,Ticino,5782,0.0473
2,Zürich,13108,0.1071
8,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/all_year_distribution.csv <==
,year,number of decisions,percent
2,2018,25572,0.209
1,2019,25692,0.21
0,2020,26151,0.2137
3,2021,24812,0.2028
4,2022,20124,0.1645
5,all,122351,1.0


==> all_plots/court_view_generation_all/L1/test/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,122351,122351
mean,4041,5557
std,4022,6068
min,31,53
25%,1892,2490
50%,3139,4231
75%,5098,6975
max,202326,316024


==> all_plots/court_view_generation_all/L1/test/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,122351,122351
mean,1331,1702
std,1672,2178
min,48,125
25%,470,633
50%,820,1085
75%,1545,2010
max,94610,221724


==> all_plots/court_view_generation_all/L1/test/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,258,258
mean,5739,6854
std,4031,4855
min,156,168
25%,3114,3692
50%,4858,5718
75%,7200,8483
max,28467,35531


==> all_plots/court_view_generation_all/L1/test/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,295,295
mean,2732,3268
std,5022,6491
min,0,2
25%,757,835
50%,1553,1802
75%,2726,3233
max,44529,57650


==> all_plots/court_view_generation_all/L1/train/all_canton_distribution.csv <==
,canton,number of decisions,percent
13,AG,279,0.0012
15,AR,55,0.0002
6,BE,2454,0.0105
11,BL,616,0.0026
7,BS,1362,0.0058
0,CH,107323,0.458
9,FR,1193,0.0051
2,GE,28411,0.1213
8,GR,1223,0.0052
14,JU,132,0.0006
17,NE,1,0.0
5,SG,10063,0.0429
16,SH,7,0.0
12,SO,490,0.0021
4,TI,24227,0.1034
1,VD,30654,0.1308
10,VS,1040,0.0044
3,ZH,24783,0.1058
18,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
182,AG_AK_001,2,0.0
165,AG_GB_001,4,0.0
130,AG_HG_001,14,0.0001
161,AG_OGA_999,4,0.0
160,AG_OG_001,4,0.0
176,AG_OG_005,2,0.0
100,AG_OG_006,55,0.0002
166,AG_OG_008,4,0.0
150,AG_OG_010,7,0.0
127,AG_OG_011,16,0.0001
134,AG_OG_013,10,0.0
110,AG_OG_999,30,0.0001
194,AG_PRG_001,1,0.0
109,AG_RGAR_001,31,0.0001
174,AG_SKBG_001,3,0.0
189,AG_SRG_001,1,0.0
108,AG_SVWG_001,35,0.0001
175,AG_SVWG_002,2,0.0
119,AG_VB_001,24,0.0001
184,AG_VB_002,2,0.0
114,AG_VG_001,28,0.0001
181,AR_KG_001,2,0.0
179,AR_KG_999,2,0.0
142,AR_OG_001,8,0.0
171,AR_OG_002,3,0.0
116,AR_OG_003,25,0.0001
147,AR_OG_004,7,0.0
153,AR_OG_005,6,0.0
177,AR_OG_006,2,0.0
187,BE_NAB_001,2,0.0
193,BE_NAB_003,1,0.0
172,BE_SRK_001,3,0.0
62,BE_VB_001,325,0.0014
185,BE_VB_002,2,0.0
125,BE_VB_003,19,0.0001
118,BE_VB_004,24,0.0001
183,BE_VB_005,2,0.0
113,BE_VB_006,29,0.0001
26,BE_VG_001,2047,0.0087
104,BL_EG_001,48,0.0002
60,BL_KG_001,373,0.0016
75,BL_SG_001,191,0.0008
164,BL_ZMG_001,4,0.0
34,BS_APG_001,1362,0.0058
50,CH_BGE_001,694,0.003
35,CH_BGE_002,1308,0.0056
36,CH_BGE_003,1292,0.0055
23,CH_BGE_004,2249,0.0096
31,CH_BGE_005,1600,0.0068
29,CH_BGE_006,1693,0.0072
28,CH_BGE_007,1695,0.0072
4,CH_BGer_001,11693,0.0499
6,CH_BGer_002,8657,0.0369
9,CH_BGer_004,7609,0.0325
8,CH_BGer_005,8110,0.0346
19,CH_BGer_006,3706,0.0158
11,CH_BGer_008,6437,0.0275
12,CH_BGer_009,5844,0.0249
59,CH_BGer_010,391,0.0017
18,CH_BGer_011,3778,0.0161
93,CH_BGer_012,83,0.0004
131,CH_BGer_015,13,0.0001
5,CH_BGer_016,11534,0.0492
157,CH_BGer_999,5,0.0
16,CH_BSTG_001,3890,0.0166
0,CH_BVGE_001,24826,0.106
76,CH_EDÖB_001,186,0.0008
151,CH_PATG_001,6,0.0
117,CH_WBK_001,24,0.0001
70,FR_TC_001,256,0.0011
111,FR_TC_003,30,0.0001
96,FR_TC_004,65,0.0003
78,FR_TC_005,175,0.0007
86,FR_TC_006,105,0.0004
80,FR_TC_007,172,0.0007
95,FR_TC_010,69,0.0003
64,FR_TC_011,305,0.0013
129,FR_TC_012,15,0.0001
202,FR_TC_999,1,0.0
167,GE_CAPJ_001,4,0.0
32,GE_CJ_001,1569,0.0067
51,GE_CJ_002,671,0.0029
39,GE_CJ_003,1131,0.0048
47,GE_CJ_004,763,0.0033
63,GE_CJ_005,316,0.0013
71,GE_CJ_006,252,0.0011
27,GE_CJ_007,1969,0.0084
126,GE_CJ_008,16,0.0001
53,GE_CJ_009,627,0.0027
90,GE_CJ_010,93,0.0004
67,GE_CJ_011,283,0.0012
92,GE_CJ_012,87,0.0004
7,GE_CJ_013,8429,0.036
3,GE_CJ_014,12018,0.0513
123,GE_CJ_015,21,0.0001
85,GE_TAPI_001,108,0.0005
101,GE_TP_001,54,0.0002
138,GR_KG_002,8,0.0
141,GR_KG_003,8,0.0
112,GR_KG_004,29,0.0001
84,GR_KG_005,128,0.0005
87,GR_KG_006,100,0.0004
133,GR_KG_007,10,0.0
159,GR_KG_010,5,0.0
55,GR_KG_999,591,0.0025
97,GR_VG_001,62,0.0003
91,GR_VG_002,91,0.0004
88,GR_VG_003,96,0.0004
107,GR_VG_004,39,0.0002
98,GR_VG_005,56,0.0002
139,JU_TC_001,8,0.0
115,JU_TC_002,27,0.0001
201,JU_TC_003,1,0.0
94,JU_TC_005,75,0.0003
128,JU_TC_006,16,0.0001
186,JU_TC_007,2,0.0
170,JU_TC_010,3,0.0
197,NE_TC_002,1,0.0
200,SG_ABSK_001,1,0.0
122,SG_KGN_001,22,0.0001
15,SG_KGN_999,3939,0.0168
163,SG_KG_001,4,0.0
162,SG_KG_002,4,0.0
196,SG_OG_002,1,0.0
132,SG_OG_003,11,0.0
154,SG_OG_004,6,0.0
158,SG_OG_005,5,0.0
152,SG_OG_006,6,0.0
43,SG_VGN_001,1077,0.0046
41,SG_VG_001,1082,0.0046
21,SG_VSG_001,3301,0.0141
54,SG_VWEK_001,604,0.0026
144,SH_OG_001,7,0.0
178,SO_OG_002,2,0.0
145,SO_OG_004,7,0.0
146,SO_OG_006,7,0.0
140,SO_OG_999,8,0.0
192,SO_SK_001,1,0.0
69,SO_STG_001,277,0.0012
82,SO_VG_001,165,0.0007
120,SO_VSG_001,23,0.0001
68,TI_CARP_001,279,0.0012
44,TI_CATI_001,846,0.0036
77,TI_CRP_001,176,0.0008
65,TI_GIAR_001,298,0.0013
42,TI_PP_001,1078,0.0046
10,TI_TCAS_001,6671,0.0285
14,TI_TCA_001,4304,0.0184
105,TI_TE_001,45,0.0002
81,TI_TPC_001,171,0.0007
22,TI_TRAC_001,2889,0.0123
25,TI_TRAC_002,2060,0.0088
106,TI_TRAC_003,40,0.0002
74,TI_TRAC_004,208,0.0009
66,TI_TRAC_005,284,0.0012
20,TI_TRAC_006,3467,0.0148
79,TI_TRAC_007,173,0.0007
57,TI_TRAP_001,430,0.0018
83,TI_TRAP_002,138,0.0006
52,TI_TRPI_001,670,0.0029
45,VD_TC_002,803,0.0034
37,VD_TC_003,1227,0.0052
13,VD_TC_004,4471,0.0191
124,VD_TC_005,21,0.0001
49,VD_TC_006,698,0.003
58,VD_TC_007,402,0.0017
61,VD_TC_008,328,0.0014
33,VD_TC_009,1472,0.0063
30,VD_TC_010,1647,0.007
24,VD_TC_013,2240,0.0096
136,VD_TC_014,9,0.0
149,VD_TC_015,7,0.0
135,VD_TC_016,9,0.0
48,VD_TC_017,745,0.0032
102,VD_TC_018,54,0.0002
137,VD_TC_019,8,0.0
148,VD_TC_020,7,0.0
99,VD_TC_030,56,0.0002
2,VD_TC_031,16395,0.07
155,VD_TC_999,5,0.0
188,VD_TN_001,1,0.0
103,VD_TPHA_001,49,0.0002
198,VS_BZG_001,1,0.0
169,VS_BZG_002,3,0.0
180,VS_BZG_003,2,0.0
190,VS_BZG_004,1,0.0
121,VS_BZG_005,22,0.0001
173,VS_BZG_006,3,0.0
203,VS_BZG_007,1,0.0
143,VS_BZG_008,7,0.0
156,VS_BZG_009,5,0.0
72,VS_BZG_999,226,0.001
46,VS_TC_001,769,0.0033
89,ZH_BRK_001,94,0.0004
73,ZH_HG_001,217,0.0009
195,ZH_KSG_001,1,0.0
38,ZH_OG_001,1148,0.0049
40,ZH_OG_002,1091,0.0047
191,ZH_OG_005,1,0.0
199,ZH_OG_006,1,0.0
168,ZH_OG_999,3,0.0
56,ZH_SRK_001,458,0.002
1,ZH_SVG_001,17894,0.0764
17,ZH_VG_001,3875,0.0165
204,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/all_court_distribution.csv <==
,court,number of decisions,percent
69,AG_AK,2,0.0
61,AG_GB,4,0.0
57,AG_HG,14,0.0001
41,AG_OG,128,0.0005
62,AG_OGA,4,0.0
72,AG_PRG,1,0.0
50,AG_RGAR,31,0.0001
66,AG_SKBG,3,0.0
74,AG_SRG,1,0.0
49,AG_SVWG,37,0.0002
53,AG_VB,26,0.0001
52,AG_VG,28,0.0001
64,AR_KG,4,0.0
45,AR_OG,51,0.0002
67,BE_NAB,3,0.0
68,BE_SRK,3,0.0
27,BE_VB,401,0.0017
14,BE_VG,2047,0.0087
47,BL_EG,48,0.0002
28,BL_KG,373,0.0016
35,BL_SG,191,0.0008
63,BL_ZMG,4,0.0
15,BS_APG,1362,0.0058
5,CH_BGE,10531,0.0449
0,CH_BGer,67860,0.2896
10,CH_BSTG,3890,0.0166
3,CH_BVGE,24826,0.106
36,CH_EDÖB,186,0.0008
60,CH_PATG,6,0.0
54,CH_WBK,24,0.0001
16,FR_TC,1193,0.0051
65,GE_CAPJ,4,0.0
2,GE_CJ,28245,0.1205
42,GE_TAPI,108,0.0005
44,GE_TP,54,0.0002
20,GR_KG,879,0.0038
29,GR_VG,344,0.0015
40,JU_TC,132,0.0006
73,NE_TC,1,0.0
75,SG_ABSK,1,0.0
58,SG_KG,8,0.0
9,SG_KGN,3961,0.0169
51,SG_OG,29,0.0001
17,SG_VG,1082,0.0046
19,SG_VGN,1077,0.0046
12,SG_VSG,3301,0.0141
24,SG_VWEK,604,0.0026
59,SH_OG,7,0.0
55,SO_OG,24,0.0001
76,SO_SK,1,0.0
32,SO_STG,277,0.0012
39,SO_VG,165,0.0007
56,SO_VSG,23,0.0001
31,TI_CARP,279,0.0012
21,TI_CATI,846,0.0036
37,TI_CRP,176,0.0008
30,TI_GIAR,298,0.0013
18,TI_PP,1078,0.0046
8,TI_TCA,4304,0.0184
7,TI_TCAS,6671,0.0285
48,TI_TE,45,0.0002
38,TI_TPC,171,0.0007
6,TI_TRAC,9121,0.0389
25,TI_TRAP,568,0.0024
23,TI_TRPI,670,0.0029
1,VD_TC,30604,0.1306
70,VD_TN,1,0.0
46,VD_TPHA,49,0.0002
33,VS_BZG,271,0.0012
22,VS_TC,769,0.0033
43,ZH_BRK,94,0.0004
34,ZH_HG,217,0.0009
71,ZH_KSG,1,0.0
13,ZH_OG,2244,0.0096
26,ZH_SRK,458,0.002
4,ZH_SVG,17894,0.0764
11,ZH_VG,3875,0.0165
77,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,32000,0.1366
3,penal_law,17120,0.0731
1,public_law,64570,0.2756
0,social_law,65402,0.2791
4,uncategorized,55221,0.2357
5,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/all_region_distribution.csv <==
,region,number of decisions,percent
4,Eastern_Switzerland,11348,0.0484
5,Espace_Mittelland,4270,0.0182
0,Federation,107323,0.458
6,Northwestern_Switzerland,2257,0.0096
1,Région lémanique,60105,0.2565
3,Ticino,24227,0.1034
2,Zürich,24783,0.1058
7,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/all_year_distribution.csv <==
,year,number of decisions,percent
45,1970,222,0.0009
42,1971,256,0.0011
30,1972,292,0.0012
27,1973,299,0.0013
32,1974,287,0.0012
25,1975,342,0.0015
29,1976,295,0.0013
39,1977,268,0.0011
43,1978,252,0.0011
36,1979,277,0.0012
34,1980,281,0.0012
38,1981,268,0.0011
31,1982,292,0.0012
40,1983,264,0.0011
44,1984,248,0.0011
41,1985,260,0.0011
33,1986,283,0.0012
35,1987,278,0.0012
37,1988,270,0.0012
28,1989,297,0.0013
26,1990,330,0.0014
24,1991,390,0.0017
22,1992,581,0.0025
21,1993,590,0.0025
23,1994,547,0.0023
20,1995,1181,0.005
18,1996,1377,0.0059
19,1997,1332,0.0057
17,1998,1540,0.0066
16,1999,1560,0.0067
15,2000,5028,0.0215
14,2001,5277,0.0225
13,2002,5927,0.0253
12,2003,8464,0.0361
11,2004,8928,0.0381
10,2005,10366,0.0442
9,2006,11222,0.0479
8,2007,13471,0.0575
7,2008,14660,0.0626
6,2009,17432,0.0744
4,2010,18266,0.078
5,2011,17629,0.0752
3,2012,18664,0.0797
2,2013,19563,0.0835
1,2014,21468,0.0916
0,2015,22989,0.0981
46,all,234313,1.0


==> all_plots/court_view_generation_all/L1/train/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,234313.0,234313.0
mean,2367.0,3662.0
std,2169.0,3475.0
min,30.0,50.0
25%,1172.0,1770.0
50%,1881.0,2871.0
75%,2943.0,4544.0
max,206117.0,341550.0
90%,4408.0,6909.0
95%,5647.0,8914.0
97.5%,7148.0,11266.0
99%,9669.0,15318.0


==> all_plots/court_view_generation_all/L1/train/facts_input_length_distribution.csv <==
measure,Words,BERT
count,234313.0,234313.0
mean,860.0,1280.0
std,1138.0,1704.0
min,19.0,98.0
25%,338.0,521.0
50%,553.0,839.0
75%,976.0,1451.0
max,212122.0,359224.0
90%,1743.0,2572.0
95%,2535.0,3709.0
97.5%,3496.0,5096.0
99%,5086.0,7376.0


==> all_plots/court_view_generation_all/L1/train/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,27,27
mean,2868,5459
std,2120,5367
min,600,838
25%,1677,2508
50%,2119,3948
75%,3244,5684
max,8575,22708


==> all_plots/court_view_generation_all/L1/train/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,27,27
mean,668,1247
std,551,1159
min,28,45
25%,360,608
50%,480,922
75%,848,1504
max,2851,5200


==> all_plots/court_view_generation_all/L1/validation/all_canton_distribution.csv <==
,canton,number of decisions,percent
15,AG,14,0.0003
11,AR,137,0.0029
4,BE,2357,0.0494
10,BL,181,0.0038
8,BS,1379,0.0289
0,CH,16682,0.3495
6,FR,2326,0.0487
1,GE,7296,0.1529
18,GL,2,0.0
12,GR,121,0.0025
13,JU,63,0.0013
17,NW,3,0.0001
7,SG,2288,0.0479
16,SH,5,0.0001
14,SO,27,0.0006
5,TI,2338,0.049
2,VD,6588,0.138
9,VS,255,0.0053
3,ZH,5665,0.1187
19,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
125,AG_OGA_004,1,0.0
118,AG_OG_999,2,0.0
98,AG_SVWG_001,9,0.0002
115,AG_VB_001,2,0.0
102,AR_KG_005,5,0.0001
85,AR_OG_001,23,0.0005
83,AR_OG_002,24,0.0005
74,AR_OG_003,46,0.001
82,AR_OG_004,26,0.0005
95,AR_OG_006,13,0.0003
129,BE_NAB_003,1,0.0
81,BE_SRK_001,27,0.0006
37,BE_VB_001,301,0.0063
92,BE_VB_003,16,0.0003
121,BE_VB_004,2,0.0
135,BE_VB_005,1,0.0
136,BE_VB_006,1,0.0
2,BE_VG_001,2008,0.0421
133,BL_EG_001,1,0.0
58,BL_KG_001,95,0.002
62,BL_SG_001,84,0.0018
144,BL_ZMG_001,1,0.0
10,BS_APG_001,1296,0.0272
63,BS_SVG_001,83,0.0017
71,CH_BGE_001,55,0.0012
60,CH_BGE_004,86,0.0018
50,CH_BGE_005,146,0.0031
56,CH_BGE_006,110,0.0023
57,CH_BGE_007,101,0.0021
6,CH_BGer_001,1548,0.0324
11,CH_BGer_002,1185,0.0248
18,CH_BGer_004,886,0.0186
9,CH_BGer_005,1308,0.0274
21,CH_BGer_006,782,0.0164
13,CH_BGer_008,1171,0.0245
12,CH_BGer_009,1176,0.0246
20,CH_BGer_011,787,0.0165
104,CH_BGer_015,5,0.0001
15,CH_BSTG_001,979,0.0205
0,CH_BVGE_001,6278,0.1315
68,CH_EDÖB_001,65,0.0014
110,CH_PATG_001,3,0.0001
96,CH_WBK_001,11,0.0002
28,FR_TC_001,450,0.0094
70,FR_TC_003,58,0.0012
55,FR_TC_004,118,0.0025
36,FR_TC_005,302,0.0063
49,FR_TC_006,171,0.0036
34,FR_TC_007,375,0.0079
54,FR_TC_010,127,0.0027
23,FR_TC_011,725,0.0152
14,GE_CJ_001,1089,0.0228
35,GE_CJ_002,364,0.0076
45,GE_CJ_003,199,0.0042
32,GE_CJ_004,395,0.0083
41,GE_CJ_005,235,0.0049
38,GE_CJ_006,270,0.0057
25,GE_CJ_007,600,0.0126
30,GE_CJ_009,405,0.0085
53,GE_CJ_011,139,0.0029
5,GE_CJ_013,1569,0.0329
3,GE_CJ_014,1951,0.0409
78,GE_CJ_015,33,0.0007
105,GE_TAPI_001,5,0.0001
75,GE_TP_001,42,0.0009
119,GL_OG_001,2,0.0
143,GR_KG_002,1,0.0
106,GR_KG_003,4,0.0001
116,GR_KG_004,2,0.0
124,GR_KG_005,2,0.0
139,GR_KG_006,1,0.0
114,GR_KG_007,2,0.0
89,GR_VG_001,19,0.0004
84,GR_VG_002,24,0.0005
76,GR_VG_003,35,0.0007
94,GR_VG_004,14,0.0003
90,GR_VG_005,17,0.0004
113,JU_TC_001,2,0.0
93,JU_TC_002,14,0.0003
122,JU_TC_003,2,0.0
112,JU_TC_004,2,0.0
77,JU_TC_005,34,0.0007
108,JU_TC_006,4,0.0001
131,JU_TC_010,1,0.0
145,JU_TC_999,1,0.0
111,JU_TPI_006,3,0.0001
109,NW_OG_001,3,0.0001
86,SG_KGN_001,22,0.0005
16,SG_KGN_999,900,0.0189
127,SG_KG_001,1,0.0
107,SG_KG_002,4,0.0001
132,SG_KG_999,1,0.0
120,SG_OG_003,2,0.0
134,SG_OG_004,1,0.0
40,SG_VGN_001,237,0.005
39,SG_VG_001,240,0.005
22,SG_VSG_001,740,0.0155
52,SG_VWEK_001,140,0.0029
103,SH_OG_001,5,0.0001
138,SO_OG_006,1,0.0
91,SO_STG_001,17,0.0004
99,SO_VG_001,7,0.0001
117,SO_VSG_001,2,0.0
61,TI_CARP_001,85,0.0018
43,TI_CATI_001,233,0.0049
141,TI_CRP_001,1,0.0
19,TI_TCAS_001,799,0.0167
48,TI_TCA_001,174,0.0036
80,TI_TPC_001,29,0.0006
44,TI_TRAC_001,220,0.0046
59,TI_TRAC_002,95,0.002
100,TI_TRAC_003,6,0.0001
66,TI_TRAC_004,76,0.0016
27,TI_TRAC_006,465,0.0097
67,TI_TRAC_007,74,0.0016
64,TI_TRAP_002,81,0.0017
140,VD_TC_001,1,0.0
31,VD_TC_002,395,0.0083
24,VD_TC_003,721,0.0151
8,VD_TC_004,1311,0.0275
79,VD_TC_005,30,0.0006
72,VD_TC_007,49,0.001
42,VD_TC_008,234,0.0049
33,VD_TC_009,387,0.0081
47,VD_TC_010,181,0.0038
7,VD_TC_013,1511,0.0317
137,VD_TC_020,1,0.0
88,VD_TC_030,19,0.0004
4,VD_TC_031,1738,0.0364
126,VD_TC_999,1,0.0
97,VD_TPHA_001,9,0.0002
123,VS_BZG_001,2,0.0
130,VS_BZG_002,1,0.0
87,VS_BZG_005,20,0.0004
142,VS_BZG_006,1,0.0
73,VS_BZG_999,47,0.001
46,VS_TC_001,184,0.0039
128,ZH_BK_004,1,0.0
69,ZH_BRK_001,65,0.0014
51,ZH_HG_001,144,0.003
26,ZH_OG_001,588,0.0123
29,ZH_OG_002,410,0.0086
101,ZH_OG_999,5,0.0001
65,ZH_SRK_001,78,0.0016
1,ZH_SVG_001,3477,0.0729
17,ZH_VG_001,897,0.0188
146,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/all_court_distribution.csv <==
,court,number of decisions,percent
53,AG_OG,2,0.0
63,AG_OGA,1,0.0
43,AG_SVWG,9,0.0002
55,AG_VB,2,0.0
48,AR_KG,5,0.0001
24,AR_OG,132,0.0028
61,BE_NAB,1,0.0
38,BE_SRK,27,0.0006
16,BE_VB,321,0.0067
6,BE_VG,2008,0.0421
58,BL_EG,1,0.0
26,BL_KG,95,0.002
28,BL_SG,84,0.0018
60,BL_ZMG,1,0.0
7,BS_APG,1296,0.0272
29,BS_SVG,83,0.0017
15,CH_BGE,498,0.0104
0,CH_BGer,8848,0.1854
9,CH_BSTG,979,0.0205
3,CH_BVGE,6278,0.1315
34,CH_EDÖB,65,0.0014
52,CH_PATG,3,0.0001
41,CH_WBK,11,0.0002
5,FR_TC,2326,0.0487
1,GE_CJ,7249,0.1519
47,GE_TAPI,5,0.0001
36,GE_TP,42,0.0009
56,GL_OG,2,0.0
40,GR_KG,12,0.0003
25,GR_VG,109,0.0023
35,JU_TC,60,0.0013
49,JU_TPI,3,0.0001
51,NW_OG,3,0.0001
45,SG_KG,6,0.0001
11,SG_KGN,922,0.0193
50,SG_OG,3,0.0001
17,SG_VG,240,0.005
18,SG_VGN,237,0.005
14,SG_VSG,740,0.0155
23,SG_VWEK,140,0.0029
46,SH_OG,5,0.0001
62,SO_OG,1,0.0
39,SO_STG,17,0.0004
44,SO_VG,7,0.0001
54,SO_VSG,2,0.0
27,TI_CARP,85,0.0018
19,TI_CATI,233,0.0049
59,TI_CRP,1,0.0
21,TI_TCA,174,0.0036
13,TI_TCAS,799,0.0167
37,TI_TPC,29,0.0006
10,TI_TRAC,936,0.0196
30,TI_TRAP,81,0.0017
2,VD_TC,6579,0.1378
42,VD_TPHA,9,0.0002
32,VS_BZG,71,0.0015
20,VS_TC,184,0.0039
57,ZH_BK,1,0.0
33,ZH_BRK,65,0.0014
22,ZH_HG,144,0.003
8,ZH_OG,1003,0.021
31,ZH_SRK,78,0.0016
4,ZH_SVG,3477,0.0729
12,ZH_VG,897,0.0188
64,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,6887,0.1443
3,penal_law,5672,0.1188
1,public_law,9415,0.1973
0,social_law,10802,0.2263
4,uncategorized,14951,0.3133
5,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/all_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,3,0.0001
4,Eastern_Switzerland,2553,0.0535
3,Espace_Mittelland,4773,0.1
0,Federation,16682,0.3495
6,Northwestern_Switzerland,1574,0.033
1,Région lémanique,14139,0.2962
5,Ticino,2338,0.049
2,Zürich,5665,0.1187
8,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/all_year_distribution.csv <==
,year,number of decisions,percent
1,2016,23425,0.4908
0,2017,24302,0.5092
2,all,47727,1.0


==> all_plots/court_view_generation_all/L1/validation/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,47727,47727
mean,3661,4979
std,3461,4999
min,41,53
25%,1748,2336
50%,2872,3879
75%,4646,6307
max,208974,247876


==> all_plots/court_view_generation_all/L1/validation/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,47727,47727
mean,1263,1615
std,1783,2598
min,78,133
25%,434,587
50%,741,989
75%,1414,1824
max,145246,337878


==> all_plots/court_view_generation_all/L1/validation/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,11,11
mean,5262,6685
std,4742,6025
min,766,864
25%,2674,3162
50%,3803,4444
75%,6424,7694
max,17357,22023


==> all_plots/court_view_generation_all/L1/validation/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,13,13
mean,2181,2472
std,4070,4121
min,54,81
25%,498,603
50%,687,1021
75%,1483,1635
max,14944,14932


==> all_plots/court_view_generation_all/L2/all/all_canton_distribution.csv <==
,canton,number of decisions,percent
0,CH,270,1.0
1,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
1,CH_BGer_001,69,0.2556
0,CH_BGer_002,122,0.4519
7,CH_BGer_004,7,0.0259
3,CH_BGer_005,15,0.0556
5,CH_BGer_006,13,0.0481
2,CH_BGer_008,21,0.0778
6,CH_BGer_009,9,0.0333
4,CH_BGer_011,14,0.0519
8,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/all_court_distribution.csv <==
,court,number of decisions,percent
0,CH_BGer,270,1.0
1,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,22,0.0815
3,penal_law,13,0.0481
0,public_law,191,0.7074
1,social_law,30,0.1111
4,uncategorized,14,0.0519
5,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/all_region_distribution.csv <==
,region,number of decisions,percent
0,Federation,270,1.0
1,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/all_year_distribution.csv <==
,year,number of decisions,percent
9,2001,3,0.0111
11,2002,2,0.0074
10,2003,2,0.0074
14,2004,1,0.0037
6,2005,7,0.0259
7,2006,6,0.0222
8,2007,4,0.0148
13,2009,1,0.0037
12,2016,1,0.0037
5,2017,9,0.0333
2,2018,55,0.2037
1,2019,56,0.2074
0,2020,57,0.2111
3,2021,50,0.1852
4,2022,16,0.0593
15,all,270,1.0


==> all_plots/court_view_generation_all/L2/all/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,270,270
mean,3150,5641
std,1832,3799
min,81,157
25%,1782,3112
50%,2984,4964
75%,4187,7334
max,8765,22708


==> all_plots/court_view_generation_all/L2/all/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,270,270
mean,770,1338
std,507,904
min,135,253
25%,442,718
50%,649,1114
75%,980,1698
max,4167,5210


==> all_plots/court_view_generation_all/L2/all/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,270,270
mean,5623,6888
std,4051,5001
min,280,310
25%,2872,3692
50%,4620,5604
75%,7054,8344
max,28467,35531


==> all_plots/court_view_generation_all/L2/all/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,270,270
mean,2127,2465
std,2110,2381
min,178,334
25%,797,1029
50%,1522,1779
75%,2629,3096
max,18597,22540


==> all_plots/court_view_generation_all/L2/test/all_canton_distribution.csv <==
,canton,number of decisions,percent
0,CH,234,1.0
1,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
1,CH_BGer_001,58,0.2479
0,CH_BGer_002,120,0.5128
7,CH_BGer_004,5,0.0214
4,CH_BGer_005,9,0.0385
6,CH_BGer_006,8,0.0342
2,CH_BGer_008,17,0.0726
3,CH_BGer_009,9,0.0385
5,CH_BGer_011,8,0.0342
8,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/all_court_distribution.csv <==
,court,number of decisions,percent
0,CH_BGer,234,1.0
1,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,14,0.0598
3,penal_law,8,0.0342
0,public_law,178,0.7607
1,social_law,26,0.1111
4,uncategorized,8,0.0342
5,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/all_region_distribution.csv <==
,region,number of decisions,percent
0,Federation,234,1.0
1,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/all_year_distribution.csv <==
,year,number of decisions,percent
2,2018,55,0.235
1,2019,56,0.2393
0,2020,57,0.2436
3,2021,50,0.2137
4,2022,16,0.0684
5,all,234,1.0


==> all_plots/court_view_generation_all/L2/test/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,234,234
mean,3219,5701
std,1789,3456
min,81,157
25%,1919,3434
50%,3140,5188
75%,4258,7581
max,8765,17784


==> all_plots/court_view_generation_all/L2/test/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,234,234
mean,785,1349
std,505,864
min,135,253
25%,469,756
50%,670,1142
75%,994,1720
max,4167,5210


==> all_plots/court_view_generation_all/L2/test/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,234,234
mean,5933,7033
std,4071,4895
min,280,310
25%,3359,3906
50%,4994,5818
75%,7342,8544
max,28467,35531


==> all_plots/court_view_generation_all/L2/test/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,234,234
mean,2282,2597
std,2017,2338
min,289,410
25%,1008,1179
50%,1702,1900
75%,2888,3234
max,18597,22540


==> all_plots/court_view_generation_all/L2/train/all_canton_distribution.csv <==
,canton,number of decisions,percent
0,CH,26,1.0
1,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
0,CH_BGer_001,10,0.3846
5,CH_BGer_002,1,0.0385
4,CH_BGer_004,2,0.0769
3,CH_BGer_005,3,0.1154
2,CH_BGer_006,4,0.1538
1,CH_BGer_011,6,0.2308
6,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/all_court_distribution.csv <==
,court,number of decisions,percent
0,CH_BGer,26,1.0
1,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
1,civil_law,5,0.1923
2,penal_law,4,0.1538
0,public_law,11,0.4231
3,uncategorized,6,0.2308
4,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/all_region_distribution.csv <==
,region,number of decisions,percent
0,Federation,26,1.0
1,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/all_year_distribution.csv <==
,year,number of decisions,percent
3,2001,3,0.1154
5,2002,2,0.0769
4,2003,2,0.0769
7,2004,1,0.0385
0,2005,7,0.2692
1,2006,6,0.2308
2,2007,4,0.1538
6,2009,1,0.0385
8,all,26,1.0


==> all_plots/court_view_generation_all/L2/train/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,204.0,204.0
mean,2498.0,3702.0
std,1454.0,2181.0
min,67.0,105.0
25%,1474.0,2199.0
50%,2272.0,3358.0
75%,3226.0,4717.0
max,7512.0,11539.0
90%,4076.0,6067.0
95%,5447.0,8010.0
97.5%,6125.0,9306.0
99%,7299.0,10833.0


==> all_plots/court_view_generation_all/L2/train/facts_input_length_distribution.csv <==
measure,Words,BERT
count,204.0,204.0
mean,648.0,926.0
std,447.0,633.0
min,122.0,166.0
25%,356.0,512.0
50%,532.0,772.0
75%,815.0,1151.0
max,3332.0,4765.0
90%,1090.0,1673.0
95%,1501.0,2171.0
97.5%,1808.0,2544.0
99%,2310.0,3217.0


==> all_plots/court_view_generation_all/L2/train/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,26,26
mean,2909,5579
std,2151,5436
min,600,838
25%,1658,2606
50%,2130,4056
75%,3342,5737
max,8575,22708


==> all_plots/court_view_generation_all/L2/train/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,26,26
mean,693,1293
std,546,1156
min,230,334
25%,374,633
50%,488,929
75%,871,1525
max,2851,5200


==> all_plots/court_view_generation_all/L2/validation/all_canton_distribution.csv <==
,canton,number of decisions,percent
0,CH,10,1.0
1,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
4,CH_BGer_001,1,0.1
3,CH_BGer_002,1,0.1
1,CH_BGer_005,3,0.3
2,CH_BGer_006,1,0.1
0,CH_BGer_008,4,0.4
5,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/all_court_distribution.csv <==
,court,number of decisions,percent
0,CH_BGer,10,1.0
1,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
1,civil_law,3,0.3
3,penal_law,1,0.1
2,public_law,2,0.2
0,social_law,4,0.4
4,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/all_region_distribution.csv <==
,region,number of decisions,percent
0,Federation,10,1.0
1,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/all_year_distribution.csv <==
,year,number of decisions,percent
1,2016,1,0.1
0,2017,9,0.9
2,all,10,1.0


==> all_plots/court_view_generation_all/L2/validation/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10,10
mean,2306,4392
std,1743,3639
min,139,271
25%,1171,2385
50%,1930,3245
75%,3267,4948
max,6008,12384


==> all_plots/court_view_generation_all/L2/validation/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10,10
mean,623,1252
std,451,1136
min,171,349
25%,256,484
50%,520,734
75%,811,1612
max,1561,3915


==> all_plots/court_view_generation_all/L2/validation/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10,10
mean,5431,6910
std,4964,6302
min,766,864
25%,2481,2960
50%,3804,4668
75%,6712,7751
max,17357,22023


==> all_plots/court_view_generation_all/L2/validation/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10,10
mean,2224,2407
std,4507,4441
min,178,411
25%,499,620
50%,670,896
75%,1313,1536
max,14944,14932


==> all_plots/criticality_prediction/train/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,91075.0,91075.0
mean,1500.0,2306.0
std,1317.0,2028.0
min,0.0,2.0
25%,515.0,804.0
50%,1243.0,1911.0
75%,2096.0,3213.0
max,25147.0,41175.0
90%,3065.0,4699.0
95%,3844.0,5915.0
97.5%,4687.0,7249.0
99%,5993.0,9230.0


==> all_plots/criticality_prediction/train/facts_input_length_distribution.csv <==
measure,Words,BERT
count,91075.0,91075.0
mean,395.0,596.0
std,410.0,601.0
min,0.0,2.0
25%,76.0,118.0
50%,317.0,489.0
75%,559.0,846.0
max,7756.0,10903.0
90%,875.0,1300.0
95%,1125.0,1655.0
97.5%,1409.0,2061.0
99%,1832.0,2684.0


==> all_plots/criticality_prediction/train/rulings_input_length_distribution.csv <==
measure,Words,BERT
count,91075.0,91075.0
mean,96.0,149.0
std,125.0,203.0
min,0.0,2.0
25%,63.0,100.0
50%,81.0,123.0
75%,108.0,166.0
max,13908.0,21764.0
90%,145.0,223.0
95%,182.0,276.0
97.5%,231.0,355.0
99%,280.0,429.0


==> all_plots/doc2doc/_input_length_distribution.csv <==
measure,laws_count,cited_rulings_count
count,141341,141341
mean,6,8
std,4,8
min,0,0
25%,3,2
50%,6,5
75%,9,11
max,39,178


==> all_plots/doc2doc/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
5,CH_BGer_001,2285,0.1597
4,CH_BGer_002,2032,0.142
7,CH_BGer_004,1498,0.1047
2,CH_BGer_005,2413,0.1686
0,CH_BGer_006,1296,0.0906
1,CH_BGer_008,1724,0.1205
6,CH_BGer_009,1761,0.123
3,CH_BGer_011,1296,0.0906
8,CH_BGer_015,6,0.0004
9,CH_BGer_999,1,0.0001
10,all,14312,1.0


==> all_plots/doc2doc/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
0,civil_law,8372,0.2643
2,penal_law,3556,0.1123
3,public_law,10525,0.3323
1,social_law,7067,0.2231
4,uncategorized,2153,0.068
5,all,31673,1.0


==> all_plots/doc2doc/all_year_distribution.csv <==
,year,number of decisions,percent
3,2018.0,7524,0.2376
4,2019.0,7426,0.2345
2,2020.0,7270,0.2295
1,2021.0,6999,0.221
0,2022.0,2454,0.0775
5,all,31673,1.0


==> all_plots/doc2doc/cit_amount_distribution.csv <==
measure,cited_rulings_count,laws_count
count,141341,141341
mean,8,6
std,8,4
min,0,0
25%,2,3
50%,5,6
75%,11,9
max,178,39


==> all_plots/doc2doc/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,95356.0,95356.0
mean,1477.0,2350.0
std,1270.0,2010.0
min,0.0,2.0
25%,560.0,904.0
50%,1228.0,1958.0
75%,2037.0,3230.0
max,24902.0,41331.0
90%,2975.0,4716.0
95%,3726.0,5924.0
97.5%,4558.0,7257.0
99%,5827.0,9235.0


==> all_plots/doc2doc/facts_input_length_distribution.csv <==
measure,Words,BERT
count,95356.0,95356.0
mean,405.0,612.0
std,419.0,618.0
min,0.0,2.0
25%,108.0,171.0
50%,325.0,504.0
75%,562.0,853.0
max,12411.0,18864.0
90%,878.0,1307.0
95%,1130.0,1670.0
97.5%,1423.0,2091.0
99%,1886.0,2769.0


==> all_plots/doc2doc/rulings_input_length_distribution.csv <==
measure,Words,BERT
count,95356.0,95356.0
mean,97.0,151.0
std,181.0,297.0
min,0.0,2.0
25%,63.0,101.0
50%,81.0,125.0
75%,108.0,166.0
max,40997.0,66416.0
90%,145.0,224.0
95%,180.0,274.0
97.5%,227.0,351.0
99%,277.0,427.0


==> all_plots/judgment_prediction_xl_all/all/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,328825,328825
mean,3216,4494
std,2716,3955
min,0,2
25%,1605,2160
50%,2585,3579
75%,4092,5764
max,208974,275197


==> all_plots/judgment_prediction_xl_all/all/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,328825,328825
mean,1206,1575
std,1421,1750
min,24,120
25%,460,633
50%,768,1047
75%,1384,1841
max,72424,91155


==> all_plots/judgment_prediction_xl_all/all/label_canton_distribution.csv <==
,canton,number of decisions,percent
10,AG,1662,0.0051
15,AR,433,0.0013
6,BE,8831,0.0269
12,BL,782,0.0024
8,BS,4521,0.0137
0,CH,133694,0.4066
7,FR,6931,0.0211
2,GE,35873,0.1091
19,GL,5,0.0
9,GR,2470,0.0075
14,JU,500,0.0015
18,NE,5,0.0
16,NW,180,0.0005
5,SG,14392,0.0438
17,SO,75,0.0002
4,TI,31729,0.0965
1,VD,51109,0.1554
11,VS,1431,0.0044
13,ZG,512,0.0016
3,ZH,33690,0.1025
20,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
167,AG_GB_001,4,0.0
131,AG_HG_002,42,0.0001
125,AG_OGA_002,62,0.0002
147,AG_OGA_003,8,0.0
182,AG_OGA_004,2,0.0
170,AG_OGA_999,4,0.0
94,AG_OG_001,221,0.0007
96,AG_OG_006,202,0.0006
70,AG_OG_007,400,0.0012
80,AG_OG_008,311,0.0009
127,AG_OG_009,49,0.0001
138,AG_OG_010,20,0.0001
137,AG_OG_012,21,0.0001
152,AG_OG_999,6,0.0
121,AG_SVWG_001,68,0.0002
108,AG_SVWG_002,118,0.0004
107,AG_VB_002,118,0.0004
154,AG_VSG_002,6,0.0
157,AR_KG_999,5,0.0
140,AR_OG_001,17,0.0001
116,AR_OG_002,88,0.0003
97,AR_OG_003,185,0.0006
104,AR_OG_004,132,0.0004
156,AR_OG_005,6,0.0
189,BE_AK_001,1,0.0
180,BE_NAB_003,2,0.0
103,BE_SRK_001,139,0.0004
40,BE_VB_001,1280,0.0039
174,BE_VB_002,3,0.0
124,BE_VB_003,62,0.0002
197,BE_VB_004,1,0.0
155,BE_VB_006,6,0.0
15,BE_VG_001,7337,0.0223
64,BL_KG_001,517,0.0016
87,BL_SG_001,265,0.0008
24,BS_APG_001,3508,0.0107
47,BS_SVG_001,1013,0.0031
55,CH_BGE_001,729,0.0022
83,CH_BGE_002,283,0.0009
85,CH_BGE_003,278,0.0008
53,CH_BGE_004,846,0.0026
68,CH_BGE_005,454,0.0014
51,CH_BGE_006,924,0.0028
61,CH_BGE_007,626,0.0019
3,CH_BGer_001,13312,0.0405
6,CH_BGer_002,11256,0.0342
11,CH_BGer_004,8945,0.0272
10,CH_BGer_005,8970,0.0273
17,CH_BGer_006,5424,0.0165
12,CH_BGer_008,8625,0.0262
13,CH_BGer_009,7709,0.0234
79,CH_BGer_010,313,0.001
19,CH_BGer_011,4906,0.0149
120,CH_BGer_012,68,0.0002
195,CH_BGer_015,1,0.0
7,CH_BGer_016,11000,0.0335
175,CH_BGer_999,3,0.0
23,CH_BSTG_001,4643,0.0141
0,CH_BVGE_001,44374,0.1349
172,CH_EDÖB_001,3,0.0
179,CH_WBK_001,2,0.0
39,FR_TC_001,1384,0.0042
92,FR_TC_003,225,0.0007
95,FR_TC_004,215,0.0007
57,FR_TC_005,712,0.0022
88,FR_TC_006,261,0.0008
37,FR_TC_007,1479,0.0045
86,FR_TC_010,275,0.0008
30,FR_TC_011,2368,0.0072
143,FR_TC_012,10,0.0
176,FR_TC_999,2,0.0
150,GE_CAPJ_001,7,0.0
46,GE_CJ_001,1019,0.0031
42,GE_CJ_002,1103,0.0034
82,GE_CJ_003,284,0.0009
75,GE_CJ_004,340,0.001
54,GE_CJ_005,792,0.0024
66,GE_CJ_006,474,0.0014
31,GE_CJ_007,2123,0.0065
34,GE_CJ_009,1576,0.0048
168,GE_CJ_010,4,0.0
26,GE_CJ_011,2560,0.0078
123,GE_CJ_012,62,0.0002
5,GE_CJ_013,11660,0.0355
4,GE_CJ_014,13250,0.0403
112,GE_CJ_015,93,0.0003
65,GE_TAPI_001,498,0.0015
134,GE_TP_001,28,0.0001
164,GL_OG_001,4,0.0
193,GL_VG_001,1,0.0
115,GR_KG_002,89,0.0003
102,GR_KG_003,143,0.0004
122,GR_KG_004,62,0.0002
78,GR_KG_005,328,0.001
73,GR_KG_006,371,0.0011
111,GR_KG_007,101,0.0003
161,GR_KG_010,5,0.0
72,GR_KG_999,374,0.0011
100,GR_VG_001,174,0.0005
89,GR_VG_002,259,0.0008
90,GR_VG_003,259,0.0008
106,GR_VG_004,121,0.0004
98,GR_VG_005,184,0.0006
139,JU_TC_001,18,0.0001
114,JU_TC_002,90,0.0003
119,JU_TC_004,73,0.0002
84,JU_TC_005,279,0.0008
135,JU_TC_006,24,0.0001
153,JU_TC_007,6,0.0
159,JU_TC_010,5,0.0
177,JU_TC_999,2,0.0
173,JU_TPI_006,3,0.0
192,NE_TC_002,1,0.0
191,NE_TC_008,1,0.0
200,NE_TC_009,1,0.0
190,NE_TC_010,1,0.0
188,NE_TC_012,1,0.0
99,NW_OG_001,180,0.0005
184,SG_KGN_001,2,0.0
16,SG_KGN_999,5545,0.0169
185,SG_KG_002,1,0.0
194,SG_KG_999,1,0.0
198,SG_OG_006,1,0.0
105,SG_VB_001,127,0.0004
38,SG_VGN_001,1410,0.0043
35,SG_VG_001,1515,0.0046
20,SG_VSG_001,4887,0.0149
52,SG_VWEK_001,903,0.0027
163,SO_OG_002,4,0.0
136,SO_OG_004,22,0.0001
187,SO_OG_005,1,0.0
130,SO_OG_006,42,0.0001
183,SO_VG_001,2,0.0
169,SO_VSG_001,4,0.0
81,TI_CARP_001,296,0.0009
36,TI_CATI_001,1495,0.0045
43,TI_CRP_001,1097,0.0033
93,TI_GIAR_001,223,0.0007
45,TI_PP_001,1037,0.0032
9,TI_TCAS_001,9170,0.0279
21,TI_TCA_001,4769,0.0145
67,TI_TE_001,466,0.0014
148,TI_TPC_001,8,0.0
27,TI_TRAC_001,2535,0.0077
29,TI_TRAC_002,2475,0.0075
101,TI_TRAC_003,152,0.0005
71,TI_TRAC_004,383,0.0012
41,TI_TRAC_005,1197,0.0036
22,TI_TRAC_006,4668,0.0142
76,TI_TRAC_007,336,0.001
91,TI_TRAP_001,245,0.0007
63,TI_TRAP_002,566,0.0017
62,TI_TRPI_001,611,0.0019
146,VD_TC_001,9,0.0
32,VD_TC_002,2083,0.0063
28,VD_TC_003,2483,0.0076
8,VD_TC_004,9192,0.028
133,VD_TC_005,29,0.0001
60,VD_TC_006,673,0.002
58,VD_TC_007,702,0.0021
48,VD_TC_008,973,0.003
25,VD_TC_009,2611,0.0079
33,VD_TC_010,2029,0.0062
14,VD_TC_013,7388,0.0225
149,VD_TC_014,8,0.0
151,VD_TC_015,7,0.0
145,VD_TC_016,9,0.0
59,VD_TC_017,684,0.0021
126,VD_TC_018,54,0.0002
50,VD_TC_019,929,0.0028
142,VD_TC_020,11,0.0
117,VD_TC_030,83,0.0003
2,VD_TC_031,21051,0.064
144,VD_TC_999,10,0.0
186,VD_TN_001,1,0.0
113,VD_TPHA_001,90,0.0003
171,VS_BZG_002,4,0.0
141,VS_BZG_003,11,0.0
199,VS_BZG_004,1,0.0
129,VS_BZG_005,42,0.0001
166,VS_BZG_006,4,0.0
178,VS_BZG_007,2,0.0
160,VS_BZG_008,5,0.0
181,VS_BZG_009,2,0.0
69,VS_BZG_999,425,0.0013
49,VS_TC_001,935,0.0028
77,ZG_VG_001,328,0.001
132,ZG_VG_002,40,0.0001
128,ZG_VG_003,43,0.0001
110,ZG_VG_004,101,0.0003
109,ZH_BRK_001,106,0.0003
118,ZH_HG_001,75,0.0002
165,ZH_KSG_001,4,0.0
44,ZH_OG_001,1087,0.0033
74,ZH_OG_002,349,0.0011
196,ZH_OG_004,1,0.0
162,ZH_OG_006,4,0.0
158,ZH_OG_999,5,0.0
56,ZH_SRK_001,724,0.0022
1,ZH_SVG_001,26031,0.0792
18,ZH_VG_001,5304,0.0161
201,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_court_distribution.csv <==
,court,number of decisions,percent
62,AG_GB,4,0.0
52,AG_HG,42,0.0001
22,AG_OG,1230,0.0037
49,AG_OGA,76,0.0002
42,AG_SVWG,186,0.0006
46,AG_VB,118,0.0004
56,AG_VSG,6,0.0
58,AR_KG,5,0.0
38,AR_OG,428,0.0013
71,BE_AK,1,0.0
67,BE_NAB,2,0.0
44,BE_SRK,139,0.0004
21,BE_VB,1352,0.0041
7,BE_VG,7337,0.0223
32,BL_KG,517,0.0016
40,BL_SG,265,0.0008
15,BS_APG,3508,0.0107
25,BS_SVG,1013,0.0031
14,CH_BGE,4140,0.0126
0,CH_BGer,80532,0.2449
13,CH_BSTG,4643,0.0141
2,CH_BVGE,44374,0.1349
63,CH_EDÖB,3,0.0
66,CH_WBK,2,0.0
8,FR_TC,6931,0.0211
55,GE_CAPJ,7,0.0
3,GE_CJ,35340,0.1075
34,GE_TAPI,498,0.0015
53,GE_TP,28,0.0001
61,GL_OG,4,0.0
70,GL_VG,1,0.0
18,GR_KG,1473,0.0045
26,GR_VG,997,0.003
35,JU_TC,497,0.0015
64,JU_TPI,3,0.0
57,NE_TC,5,0.0
43,NW_OG,180,0.0005
65,SG_KG,2,0.0
9,SG_KGN,5547,0.0169
72,SG_OG,1,0.0
45,SG_VB,127,0.0004
16,SG_VG,1515,0.0046
20,SG_VGN,1410,0.0043
11,SG_VSG,4887,0.0149
28,SG_VWEK,903,0.0027
51,SO_OG,69,0.0002
68,SO_VG,2,0.0
59,SO_VSG,4,0.0
39,TI_CARP,296,0.0009
17,TI_CATI,1495,0.0045
23,TI_CRP,1097,0.0033
41,TI_GIAR,223,0.0007
24,TI_PP,1037,0.0032
12,TI_TCA,4769,0.0145
6,TI_TCAS,9170,0.0279
37,TI_TE,466,0.0014
54,TI_TPC,8,0.0
5,TI_TRAC,11746,0.0357
29,TI_TRAP,811,0.0025
31,TI_TRPI,611,0.0019
1,VD_TC,51018,0.1552
69,VD_TN,1,0.0
48,VD_TPHA,90,0.0003
36,VS_BZG,496,0.0015
27,VS_TC,935,0.0028
33,ZG_VG,512,0.0016
47,ZH_BRK,106,0.0003
50,ZH_HG,75,0.0002
60,ZH_KSG,4,0.0
19,ZH_OG,1446,0.0044
30,ZH_SRK,724,0.0022
4,ZH_SVG,26031,0.0792
10,ZH_VG,5304,0.0161
73,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_distribution.csv <==
label,num_occurrences,percent
dismissal,228822,0.6959
approval,100003,0.3041
all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,37756,0.1148
3,penal_law,30233,0.0919
1,public_law,80907,0.246
0,social_law,89413,0.2719
4,uncategorized,90516,0.2753
5,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
9,Allg. Staats- und Verwaltungsrecht,210,0.0006
7,Arbeitsvertragsrecht,284,0.0009
5,Enteignungsrecht,466,0.0014
8,Familienrecht,215,0.0007
2,Materielles Strafrecht,3107,0.0094
6,Miet- und Pachtrecht,340,0.001
4,"Oeffentliches Bau-, Raumplanungs- und Umweltrecht",1407,0.0043
10,Schuldbetreibungs- und Konkursrecht,144,0.0004
1,Steuerrecht,3127,0.0095
3,Strafprozessrecht,2998,0.0091
11,Wettbewerbs- und Kartellrecht,2,0.0
0,nan,316525,0.9626
12,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,692,0.0021
4,Eastern_Switzerland,17300,0.0526
5,Espace_Mittelland,16342,0.0497
0,Federation,133694,0.4066
6,Northwestern_Switzerland,6965,0.0212
1,Région lémanique,88413,0.2689
3,Ticino,31729,0.0965
2,Zürich,33690,0.1025
8,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/label_year_distribution.csv <==
,year,number of decisions,percent
43,1954,123,0.0004
35,1955,158,0.0005
46,1956,115,0.0003
48,1957,113,0.0003
47,1958,114,0.0003
54,1959,103,0.0003
55,1960,100,0.0003
58,1961,82,0.0002
56,1962,88,0.0003
49,1963,112,0.0003
44,1964,122,0.0004
40,1965,125,0.0004
52,1966,107,0.0003
42,1967,123,0.0004
53,1968,105,0.0003
45,1969,119,0.0004
37,1970,143,0.0004
38,1971,140,0.0004
33,1972,190,0.0006
32,1973,196,0.0006
34,1974,184,0.0006
31,1975,209,0.0006
36,1976,151,0.0005
39,1977,136,0.0004
50,1978,109,0.0003
41,1979,123,0.0004
51,1980,108,0.0003
57,1981,85,0.0003
60,1982,79,0.0002
59,1983,79,0.0002
62,1984,62,0.0002
63,1985,59,0.0002
64,1986,53,0.0002
66,1987,41,0.0001
67,1988,35,0.0001
65,1989,44,0.0001
68,1990,13,0.0
61,1991,79,0.0002
29,1992,290,0.0009
28,1993,309,0.0009
30,1994,230,0.0007
27,1995,911,0.0028
26,1996,1060,0.0032
25,1997,1108,0.0034
24,1998,1229,0.0037
23,1999,1269,0.0039
22,2000,4322,0.0131
21,2001,4697,0.0143
20,2002,5346,0.0163
19,2003,7550,0.023
18,2004,8008,0.0244
17,2005,9168,0.0279
16,2006,10125,0.0308
15,2007,11533,0.0351
14,2008,12487,0.038
11,2009,15462,0.047
8,2010,16430,0.05
13,2011,15110,0.046
10,2012,15524,0.0472
9,2013,15829,0.0481
7,2014,17057,0.0519
6,2015,18251,0.0555
5,2016,18359,0.0558
3,2017,19126,0.0582
1,2018,20128,0.0612
0,2019,20179,0.0614
2,2020,19642,0.0597
4,2021,18606,0.0566
12,2022,15353,0.0467
69,all,328825,1.0


==> all_plots/judgment_prediction_xl_all/all/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,283,283
mean,5324,6472
std,3751,4603
min,156,168
25%,2833,3550
50%,4488,5244
75%,6542,7846
max,28467,35531


==> all_plots/judgment_prediction_xl_all/all/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,315,315
mean,2588,3099
std,4878,6295
min,0,2
25%,712,864
50%,1472,1642
75%,2604,2979
max,44529,57650


==> all_plots/judgment_prediction_xl_all/test/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,93908,93908
mean,3937,5426
std,3203,4779
min,0,2
25%,2015,2657
50%,3204,4322
75%,5046,6933
max,202326,275197


==> all_plots/judgment_prediction_xl_all/test/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,93908,93908
mean,1356,1744
std,1532,1904
min,82,140
25%,503,672
50%,866,1141
75%,1598,2079
max,40038,45883


==> all_plots/judgment_prediction_xl_all/test/label_canton_distribution.csv <==
,canton,number of decisions,percent
9,AG,1619,0.0172
15,AR,292,0.0031
5,BE,4574,0.0487
13,BL,333,0.0035
8,BS,2735,0.0291
0,CH,31409,0.3345
6,FR,4187,0.0446
2,GE,13690,0.1458
18,GL,4,0.0
10,GR,1065,0.0113
14,JU,317,0.0034
19,NE,2,0.0
16,NW,177,0.0019
7,SG,3580,0.0381
17,SO,53,0.0006
4,TI,4975,0.053
1,VD,14822,0.1578
11,VS,617,0.0066
12,ZG,512,0.0055
3,ZH,8945,0.0953
20,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
96,AG_HG_002,42,0.0004
88,AG_OGA_002,62,0.0007
117,AG_OGA_003,8,0.0001
144,AG_OGA_004,1,0.0
56,AG_OG_001,221,0.0024
58,AG_OG_006,202,0.0022
43,AG_OG_007,400,0.0043
50,AG_OG_008,311,0.0033
92,AG_OG_009,49,0.0005
110,AG_OG_010,20,0.0002
108,AG_OG_012,21,0.0002
124,AG_OG_999,5,0.0001
100,AG_SVWG_001,35,0.0004
74,AG_SVWG_002,118,0.0013
75,AG_VB_002,118,0.0013
121,AG_VSG_002,6,0.0001
125,AR_KG_999,4,0.0
133,AR_OG_001,3,0.0
87,AR_OG_002,63,0.0007
77,AR_OG_003,117,0.0012
79,AR_OG_004,105,0.0011
139,BE_NAB_003,2,0.0
78,BE_SRK_001,113,0.0012
32,BE_VB_001,751,0.008
145,BE_VB_002,1,0.0
103,BE_VB_003,33,0.0004
120,BE_VB_006,6,0.0001
5,BE_VG_001,3668,0.0391
55,BL_KG_001,241,0.0026
83,BL_SG_001,92,0.001
15,BS_APG_001,1802,0.0192
27,BS_SVG_001,933,0.0099
147,CH_BGE_005,1,0.0
149,CH_BGE_007,1,0.0
8,CH_BGer_001,2867,0.0305
9,CH_BGer_002,2770,0.0295
18,CH_BGer_004,1668,0.0178
13,CH_BGer_005,1830,0.0195
16,CH_BGer_006,1730,0.0184
11,CH_BGer_008,2168,0.0231
17,CH_BGer_009,1713,0.0182
23,CH_BGer_011,1075,0.0114
130,CH_BGer_999,3,0.0
19,CH_BSTG_001,1624,0.0173
0,CH_BVGE_001,13959,0.1486
30,FR_TC_001,832,0.0089
66,FR_TC_003,145,0.0015
71,FR_TC_004,125,0.0013
41,FR_TC_005,412,0.0044
68,FR_TC_006,138,0.0015
26,FR_TC_007,971,0.0103
72,FR_TC_010,121,0.0013
20,FR_TC_011,1441,0.0153
140,FR_TC_999,2,0.0
122,GE_CAPJ_001,6,0.0001
36,GE_CJ_001,515,0.0055
35,GE_CJ_002,601,0.0064
90,GE_CJ_003,60,0.0006
61,GE_CJ_004,177,0.0019
42,GE_CJ_005,410,0.0044
53,GE_CJ_006,247,0.0026
34,GE_CJ_007,633,0.0067
31,GE_CJ_009,815,0.0087
10,GE_CJ_011,2233,0.0238
6,GE_CJ_013,3653,0.0389
2,GE_CJ_014,3865,0.0412
89,GE_CJ_015,62,0.0007
44,GE_TAPI_001,392,0.0042
109,GE_TP_001,21,0.0002
129,GL_OG_001,3,0.0
150,GL_VG_001,1,0.0
94,GR_KG_002,45,0.0005
84,GR_KG_003,92,0.001
106,GR_KG_004,26,0.0003
82,GR_KG_005,94,0.001
63,GR_KG_006,171,0.0018
97,GR_KG_007,42,0.0004
136,GR_KG_010,2,0.0
81,GR_VG_001,98,0.001
64,GR_VG_002,150,0.0016
67,GR_VG_003,142,0.0015
85,GR_VG_004,77,0.0008
70,GR_VG_005,126,0.0013
115,JU_TC_001,10,0.0001
93,JU_TC_002,47,0.0005
86,JU_TC_004,69,0.0007
62,JU_TC_005,175,0.0019
118,JU_TC_006,7,0.0001
127,JU_TC_007,3,0.0
135,JU_TC_010,2,0.0
146,JU_TC_999,1,0.0
134,JU_TPI_006,3,0.0
151,NE_TC_009,1,0.0
153,NE_TC_012,1,0.0
60,NW_OG_001,177,0.0019
24,SG_KGN_999,1072,0.0114
69,SG_VB_001,127,0.0014
48,SG_VGN_001,325,0.0035
40,SG_VG_001,428,0.0046
21,SG_VSG_001,1385,0.0147
54,SG_VWEK_001,243,0.0026
131,SO_OG_002,3,0.0
114,SO_OG_004,11,0.0001
152,SO_OG_005,1,0.0
101,SO_OG_006,35,0.0004
137,SO_VG_001,2,0.0
148,SO_VSG_001,1,0.0
105,TI_CARP_001,31,0.0003
37,TI_CATI_001,497,0.0053
14,TI_TCAS_001,1802,0.0192
33,TI_TCA_001,731,0.0078
132,TI_TPC_001,3,0.0
49,TI_TRAC_001,314,0.0033
52,TI_TRAC_002,249,0.0027
76,TI_TRAC_003,118,0.0013
59,TI_TRAC_004,193,0.0021
154,TI_TRAC_005,1,0.0
28,TI_TRAC_006,885,0.0094
73,TI_TRAC_007,118,0.0013
102,TI_TRAP_002,33,0.0004
126,VD_TC_001,4,0.0
25,VD_TC_002,980,0.0104
22,VD_TC_003,1109,0.0118
7,VD_TC_004,3552,0.0378
112,VD_TC_005,18,0.0002
91,VD_TC_007,49,0.0005
38,VD_TC_008,470,0.005
29,VD_TC_009,842,0.009
45,VD_TC_010,350,0.0037
4,VD_TC_013,3682,0.0392
119,VD_TC_020,6,0.0001
111,VD_TC_030,20,0.0002
3,VD_TC_031,3719,0.0396
123,VD_TC_999,5,0.0001
113,VD_TPHA_001,16,0.0002
128,VS_BZG_002,3,0.0
116,VS_BZG_003,9,0.0001
107,VS_BZG_005,24,0.0003
141,VS_BZG_006,2,0.0
142,VS_BZG_007,1,0.0
51,VS_BZG_999,252,0.0027
47,VS_TC_001,326,0.0035
46,ZG_VG_001,328,0.0035
98,ZG_VG_002,40,0.0004
95,ZG_VG_003,43,0.0005
80,ZG_VG_004,101,0.0011
99,ZH_BRK_001,38,0.0004
104,ZH_HG_001,31,0.0003
39,ZH_OG_001,448,0.0048
65,ZH_OG_002,146,0.0016
143,ZH_OG_004,1,0.0
138,ZH_OG_999,2,0.0
57,ZH_SRK_001,210,0.0022
1,ZH_SVG_001,6216,0.0662
12,ZH_VG_001,1853,0.0197
155,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_court_distribution.csv <==
,court,number of decisions,percent
41,AG_HG,42,0.0004
13,AG_OG,1229,0.0131
39,AG_OGA,71,0.0008
34,AG_SVWG,153,0.0016
36,AG_VB,118,0.0013
48,AG_VSG,6,0.0001
50,AR_KG,4,0.0
29,AR_OG,288,0.0031
56,BE_NAB,2,0.0
37,BE_SRK,113,0.0012
16,BE_VB,791,0.0084
6,BE_VG,3668,0.0391
31,BL_KG,241,0.0026
38,BL_SG,92,0.001
9,BS_APG,1802,0.0192
15,BS_SVG,933,0.0099
55,CH_BGE,2,0.0
0,CH_BGer,15824,0.1685
11,CH_BSTG,1624,0.0173
2,CH_BVGE,13959,0.1486
5,FR_TC,4187,0.0446
49,GE_CAPJ,6,0.0001
3,GE_CJ,13271,0.1413
24,GE_TAPI,392,0.0042
46,GE_TP,21,0.0002
51,GL_OG,3,0.0
59,GL_VG,1,0.0
22,GR_KG,472,0.005
19,GR_VG,593,0.0063
27,JU_TC,314,0.0033
52,JU_TPI,3,0.0
54,NE_TC,2,0.0
33,NW_OG,177,0.0019
14,SG_KGN,1072,0.0114
35,SG_VB,127,0.0014
23,SG_VG,428,0.0046
26,SG_VGN,325,0.0035
12,SG_VSG,1385,0.0147
30,SG_VWEK,243,0.0026
40,SO_OG,50,0.0005
57,SO_VG,2,0.0
58,SO_VSG,1,0.0
44,TI_CARP,31,0.0003
21,TI_CATI,497,0.0053
17,TI_TCA,731,0.0078
10,TI_TCAS,1802,0.0192
53,TI_TPC,3,0.0
7,TI_TRAC,1878,0.02
43,TI_TRAP,33,0.0004
1,VD_TC,14806,0.1577
47,VD_TPHA,16,0.0002
28,VS_BZG,291,0.0031
25,VS_TC,326,0.0035
20,ZG_VG,512,0.0055
42,ZH_BRK,38,0.0004
45,ZH_HG,31,0.0003
18,ZH_OG,597,0.0064
32,ZH_SRK,210,0.0022
4,ZH_SVG,6216,0.0662
8,ZH_VG,1853,0.0197
60,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_distribution.csv <==
label,num_occurrences,percent
dismissal,67018,0.7137
approval,26890,0.2863
all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
3,civil_law,9722,0.1035
2,penal_law,12208,0.13
1,public_law,20721,0.2207
0,social_law,22434,0.2389
4,uncategorized,28823,0.3069
5,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
6,Allg. Staats- und Verwaltungsrecht,161,0.0017
9,Arbeitsvertragsrecht,60,0.0006
7,Familienrecht,125,0.0013
2,Materielles Strafrecht,1200,0.0128
5,Miet- und Pachtrecht,177,0.0019
3,"Oeffentliches Bau-, Raumplanungs- und Umweltrecht",878,0.0093
8,Schuldbetreibungs- und Konkursrecht,93,0.001
1,Steuerrecht,1310,0.0139
4,Strafprozessrecht,542,0.0058
0,nan,89362,0.9516
10,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,689,0.0073
5,Eastern_Switzerland,4941,0.0526
2,Espace_Mittelland,9133,0.0973
0,Federation,31409,0.3345
6,Northwestern_Switzerland,4687,0.0499
1,Région lémanique,29129,0.3102
4,Ticino,4975,0.053
3,Zürich,8945,0.0953
8,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/label_year_distribution.csv <==
,year,number of decisions,percent
1,2018,20128,0.2143
0,2019,20179,0.2149
2,2020,19642,0.2092
3,2021,18606,0.1981
4,2022,15353,0.1635
5,all,93908,1.0


==> all_plots/judgment_prediction_xl_all/test/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,251,251
mean,5549,6587
std,3752,4532
min,156,168
25%,3181,3745
50%,4719,5592
75%,6684,8068
max,28467,35531


==> all_plots/judgment_prediction_xl_all/test/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,282,282
mean,2808,3339
std,5107,6608
min,0,2
25%,835,953
50%,1578,1809
75%,2746,3226
max,44529,57650


==> all_plots/judgment_prediction_xl_all/train/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,197432.0,197432.0
mean,2276.0,3518.0
std,1847.0,2951.0
min,0.0,2.0
25%,1171.0,1767.0
50%,1875.0,2860.0
75%,2901.0,4475.0
max,98568.0,175939.0
90%,4288.0,6715.0
95%,5434.0,8555.0
97.5%,6733.0,10644.0
99%,8802.0,13914.0


==> all_plots/judgment_prediction_xl_all/train/facts_input_length_distribution.csv <==
measure,Words,BERT
count,197432.0,197432.0
mean,907.0,1350.0
std,1058.0,1539.0
min,19.0,98.0
25%,360.0,557.0
50%,591.0,892.0
75%,1041.0,1540.0
max,56825.0,82178.0
90%,1849.0,2734.0
95%,2646.0,3881.0
97.5%,3627.0,5279.0
99%,5239.0,7608.0


==> all_plots/judgment_prediction_xl_all/train/label_canton_distribution.csv <==
,canton,number of decisions,percent
14,AG,34,0.0002
13,AR,46,0.0002
6,BE,2142,0.0108
11,BL,292,0.0015
9,BS,893,0.0045
0,CH,88705,0.4493
8,FR,895,0.0045
4,GE,18045,0.0914
7,GR,1242,0.0063
12,JU,124,0.0006
15,NE,3,0.0
5,SG,8815,0.0446
2,TI,24652,0.1249
1,VD,30280,0.1534
10,VS,661,0.0033
3,ZH,20603,0.1044
16,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
125,AG_GB_001,4,0.0
127,AG_OGA_999,4,0.0
107,AG_SVWG_001,26,0.0001
147,AR_KG_999,1,0.0
120,AR_OG_001,5,0.0
129,AR_OG_002,4,0.0
108,AR_OG_003,24,0.0001
119,AR_OG_004,6,0.0
117,AR_OG_005,6,0.0
141,BE_SRK_001,2,0.0
62,BE_VB_001,272,0.0014
138,BE_VB_002,2,0.0
109,BE_VB_003,14,0.0001
153,BE_VB_004,1,0.0
25,BE_VG_001,1851,0.0094
71,BL_KG_001,202,0.001
83,BL_SG_001,90,0.0005
36,BS_APG_001,893,0.0045
41,CH_BGE_001,729,0.0037
59,CH_BGE_002,283,0.0014
60,CH_BGE_003,278,0.0014
38,CH_BGE_004,846,0.0043
52,CH_BGE_005,453,0.0023
33,CH_BGE_006,923,0.0047
44,CH_BGE_007,625,0.0032
4,CH_BGer_001,9280,0.047
6,CH_BGer_002,7473,0.0379
9,CH_BGer_004,6519,0.033
10,CH_BGer_005,6178,0.0313
18,CH_BGer_006,3053,0.0155
11,CH_BGer_008,5481,0.0278
12,CH_BGer_009,5089,0.0258
57,CH_BGer_010,313,0.0016
17,CH_BGer_011,3196,0.0162
87,CH_BGer_012,68,0.0003
3,CH_BGer_016,11000,0.0557
21,CH_BSTG_001,2464,0.0125
0,CH_BVGE_001,24450,0.1238
135,CH_EDÖB_001,3,0.0
154,CH_WBK_001,1,0.0
72,FR_TC_001,199,0.001
106,FR_TC_003,29,0.0001
102,FR_TC_004,32,0.0002
82,FR_TC_005,92,0.0005
95,FR_TC_006,45,0.0002
74,FR_TC_007,160,0.0008
92,FR_TC_010,54,0.0003
61,FR_TC_011,274,0.0014
113,FR_TC_012,10,0.0001
144,GE_CAPJ_001,1,0.0
63,GE_CJ_001,265,0.0013
56,GE_CJ_002,320,0.0016
70,GE_CJ_003,203,0.001
79,GE_CJ_004,105,0.0005
65,GE_CJ_005,228,0.0012
81,GE_CJ_006,96,0.0005
28,GE_CJ_007,1197,0.0061
51,GE_CJ_009,456,0.0023
123,GE_CJ_010,4,0.0
67,GE_CJ_011,209,0.0011
88,GE_CJ_012,62,0.0003
7,GE_CJ_013,6820,0.0345
5,GE_CJ_014,7963,0.0403
111,GE_CJ_015,11,0.0001
80,GE_TAPI_001,101,0.0005
126,GE_TP_001,4,0.0
99,GR_KG_002,37,0.0002
97,GR_KG_003,44,0.0002
101,GR_KG_004,33,0.0002
68,GR_KG_005,207,0.001
73,GR_KG_006,181,0.0009
91,GR_KG_007,56,0.0003
133,GR_KG_010,3,0.0
55,GR_KG_999,374,0.0019
90,GR_VG_001,59,0.0003
84,GR_VG_002,88,0.0004
85,GR_VG_003,85,0.0004
103,GR_VG_004,31,0.0002
96,GR_VG_005,44,0.0002
118,JU_TC_001,6,0.0
105,JU_TC_002,29,0.0001
86,JU_TC_005,70,0.0004
110,JU_TC_006,14,0.0001
132,JU_TC_007,3,0.0
136,JU_TC_010,2,0.0
148,NE_TC_002,1,0.0
142,NE_TC_008,1,0.0
149,NE_TC_010,1,0.0
155,SG_KGN_001,1,0.0
15,SG_KGN_999,3653,0.0185
146,SG_KG_002,1,0.0
35,SG_VGN_001,901,0.0046
34,SG_VG_001,904,0.0046
20,SG_VSG_001,2813,0.0142
47,SG_VWEK_001,542,0.0027
69,TI_CARP_001,204,0.001
39,TI_CATI_001,784,0.004
30,TI_CRP_001,1096,0.0056
66,TI_GIAR_001,223,0.0011
31,TI_PP_001,1037,0.0053
8,TI_TCAS_001,6545,0.0332
14,TI_TCA_001,3874,0.0196
49,TI_TE_001,466,0.0024
131,TI_TPC_001,3,0.0
24,TI_TRAC_001,2078,0.0105
23,TI_TRAC_002,2139,0.0108
104,TI_TRAC_003,31,0.0002
78,TI_TRAC_004,137,0.0007
29,TI_TRAC_005,1196,0.0061
16,TI_TRAC_006,3369,0.0171
75,TI_TRAC_007,157,0.0008
64,TI_TRAP_001,245,0.0012
50,TI_TRAP_002,457,0.0023
45,TI_TRPI_001,611,0.0031
134,VD_TC_001,3,0.0
40,VD_TC_002,758,0.0038
37,VD_TC_003,885,0.0045
13,VD_TC_004,4303,0.0218
140,VD_TC_005,2,0.0
43,VD_TC_006,673,0.0034
46,VD_TC_007,591,0.003
58,VD_TC_008,306,0.0015
27,VD_TC_009,1405,0.0071
26,VD_TC_010,1526,0.0077
22,VD_TC_013,2304,0.0117
115,VD_TC_014,8,0.0
116,VD_TC_015,7,0.0
114,VD_TC_016,9,0.0
42,VD_TC_017,684,0.0035
93,VD_TC_018,54,0.0003
32,VD_TC_019,929,0.0047
130,VD_TC_020,4,0.0
94,VD_TC_030,45,0.0002
2,VD_TC_031,15718,0.0796
121,VD_TC_999,5,0.0
143,VD_TN_001,1,0.0
89,VD_TPHA_001,60,0.0003
152,VS_BZG_002,1,0.0
139,VS_BZG_003,2,0.0
145,VS_BZG_004,1,0.0
112,VS_BZG_005,11,0.0001
151,VS_BZG_006,1,0.0
150,VS_BZG_007,1,0.0
122,VS_BZG_008,5,0.0
137,VS_BZG_009,2,0.0
76,VS_BZG_999,149,0.0008
48,VS_TC_001,488,0.0025
98,ZH_BRK_001,38,0.0002
100,ZH_HG_001,37,0.0002
124,ZH_KSG_001,4,0.0
54,ZH_OG_001,417,0.0021
77,ZH_OG_002,148,0.0007
128,ZH_OG_006,4,0.0
53,ZH_SRK_001,439,0.0022
1,ZH_SVG_001,16668,0.0844
19,ZH_VG_001,2848,0.0144
156,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_court_distribution.csv <==
,court,number of decisions,percent
43,AG_GB,4,0.0
44,AG_OGA,4,0.0
42,AG_SVWG,26,0.0001
52,AR_KG,1,0.0
39,AR_OG,45,0.0002
50,BE_SRK,2,0.0
30,BE_VB,289,0.0015
13,BE_VG,1851,0.0094
33,BL_KG,202,0.001
37,BL_SG,90,0.0005
20,BS_APG,893,0.0045
7,CH_BGE,4137,0.021
0,CH_BGer,57650,0.292
12,CH_BSTG,2464,0.0125
2,CH_BVGE,24450,0.1238
49,CH_EDÖB,3,0.0
51,CH_WBK,1,0.0
19,FR_TC,895,0.0045
53,GE_CAPJ,1,0.0
3,GE_CJ,17939,0.0909
36,GE_TAPI,101,0.0005
46,GE_TP,4,0.0
16,GR_KG,935,0.0047
29,GR_VG,307,0.0016
35,JU_TC,124,0.0006
48,NE_TC,3,0.0
54,SG_KG,1,0.0
9,SG_KGN,3654,0.0185
17,SG_VG,904,0.0046
18,SG_VGN,901,0.0046
11,SG_VSG,2813,0.0142
25,SG_VWEK,542,0.0027
32,TI_CARP,204,0.001
21,TI_CATI,784,0.004
14,TI_CRP,1096,0.0056
31,TI_GIAR,223,0.0011
15,TI_PP,1037,0.0053
8,TI_TCA,3874,0.0196
6,TI_TCAS,6545,0.0332
27,TI_TE,466,0.0024
47,TI_TPC,3,0.0
5,TI_TRAC,9107,0.0461
22,TI_TRAP,702,0.0036
23,TI_TRPI,611,0.0031
1,VD_TC,30219,0.1531
55,VD_TN,1,0.0
38,VD_TPHA,60,0.0003
34,VS_BZG,173,0.0009
26,VS_TC,488,0.0025
40,ZH_BRK,38,0.0002
41,ZH_HG,37,0.0002
45,ZH_KSG,4,0.0
24,ZH_OG,569,0.0029
28,ZH_SRK,439,0.0022
4,ZH_SVG,16668,0.0844
10,ZH_VG,2848,0.0144
56,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_distribution.csv <==
label,num_occurrences,percent
dismissal,135201,0.6848
approval,62231,0.3152
all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,civil_law,24012,0.1216
3,penal_law,13989,0.0709
1,public_law,52712,0.267
0,social_law,57534,0.2914
4,uncategorized,49185,0.2491
5,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
10,Allg. Staats- und Verwaltungsrecht,23,0.0001
6,Arbeitsvertragsrecht,203,0.001
4,Enteignungsrecht,466,0.0024
9,Familienrecht,32,0.0002
3,Materielles Strafrecht,1345,0.0068
7,Miet- und Pachtrecht,105,0.0005
5,"Oeffentliches Bau-, Raumplanungs- und Umweltrecht",272,0.0014
8,Schuldbetreibungs- und Konkursrecht,44,0.0002
2,Steuerrecht,1416,0.0072
1,Strafprozessrecht,2143,0.0109
11,Wettbewerbs- und Kartellrecht,1,0.0
0,nan,191382,0.9694
12,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_region_distribution.csv <==
,region,number of decisions,percent
4,Eastern_Switzerland,10103,0.0512
5,Espace_Mittelland,3164,0.016
0,Federation,88705,0.4493
6,Northwestern_Switzerland,1219,0.0062
1,Région lémanique,48986,0.2481
2,Ticino,24652,0.1249
3,Zürich,20603,0.1044
7,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/label_year_distribution.csv <==
,year,number of decisions,percent
36,1954,123,0.0006
28,1955,158,0.0008
39,1956,115,0.0006
41,1957,113,0.0006
40,1958,114,0.0006
47,1959,103,0.0005
48,1960,100,0.0005
51,1961,82,0.0004
49,1962,88,0.0004
42,1963,112,0.0006
37,1964,122,0.0006
33,1965,125,0.0006
45,1966,107,0.0005
35,1967,123,0.0006
46,1968,105,0.0005
38,1969,119,0.0006
30,1970,143,0.0007
31,1971,140,0.0007
26,1972,190,0.001
25,1973,196,0.001
27,1974,184,0.0009
24,1975,209,0.0011
29,1976,151,0.0008
32,1977,136,0.0007
43,1978,109,0.0006
34,1979,123,0.0006
44,1980,108,0.0005
50,1981,85,0.0004
53,1982,79,0.0004
52,1983,79,0.0004
55,1984,62,0.0003
56,1985,59,0.0003
57,1986,53,0.0003
59,1987,41,0.0002
60,1988,35,0.0002
58,1989,44,0.0002
61,1990,13,0.0001
54,1991,79,0.0004
22,1992,290,0.0015
21,1993,309,0.0016
23,1994,230,0.0012
20,1995,911,0.0046
19,1996,1060,0.0054
18,1997,1108,0.0056
17,1998,1229,0.0062
16,1999,1269,0.0064
15,2000,4322,0.0219
14,2001,4697,0.0238
13,2002,5346,0.0271
12,2003,7550,0.0382
11,2004,8008,0.0406
10,2005,9168,0.0464
9,2006,10125,0.0513
8,2007,11533,0.0584
7,2008,12487,0.0632
5,2009,15462,0.0783
2,2010,16430,0.0832
6,2011,15110,0.0765
4,2012,15524,0.0786
3,2013,15829,0.0802
1,2014,17057,0.0864
0,2015,18251,0.0924
62,all,197432,1.0


==> all_plots/judgment_prediction_xl_all/train/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,21,21
mean,2883,5316
std,1981,4554
min,1061,1218
25%,1804,3098
50%,2140,4165
75%,3046,5580
max,8575,22708


==> all_plots/judgment_prediction_xl_all/train/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,21,21
mean,494,922
std,288,694
min,28,45
25%,333,483
50%,418,742
75%,555,1054
max,1219,3020


==> all_plots/judgment_prediction_xl_all/validation/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,37485,37485
mean,3600,4882
std,2923,4018
min,0,2
25%,1850,2468
50%,2929,3958
75%,4610,6265
max,208974,247876


==> all_plots/judgment_prediction_xl_all/validation/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,37485,37485
mean,1291,1649
std,1645,2026
min,92,143
25%,456,612
50%,771,1022
75%,1448,1875
max,64121,91155


==> all_plots/judgment_prediction_xl_all/validation/label_canton_distribution.csv <==
,canton,number of decisions,percent
15,AG,9,0.0002
12,AR,95,0.0025
4,BE,2115,0.0564
10,BL,157,0.0042
8,BS,893,0.0238
0,CH,13580,0.3623
7,FR,1849,0.0493
3,GE,4138,0.1104
17,GL,1,0.0
9,GR,163,0.0043
13,JU,59,0.0016
16,NW,3,0.0001
6,SG,1997,0.0533
14,SO,22,0.0006
5,TI,2102,0.0561
1,VD,6007,0.1603
11,VS,153,0.0041
2,ZH,4142,0.1105
18,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
112,AG_OGA_004,1,0.0
120,AG_OG_999,1,0.0
88,AG_SVWG_001,7,0.0002
86,AR_OG_001,9,0.0002
72,AR_OG_002,21,0.0006
64,AR_OG_003,44,0.0012
74,AR_OG_004,21,0.0006
108,BE_AK_001,1,0.0
70,BE_SRK_001,24,0.0006
31,BE_VB_001,257,0.0069
79,BE_VB_003,15,0.0004
2,BE_VG_001,1818,0.0485
55,BL_KG_001,74,0.002
50,BL_SG_001,83,0.0022
15,BS_APG_001,813,0.0217
51,BS_SVG_001,80,0.0021
115,CH_BGE_006,1,0.0
8,CH_BGer_001,1165,0.0311
9,CH_BGer_002,1013,0.027
16,CH_BGer_004,758,0.0202
11,CH_BGer_005,962,0.0257
19,CH_BGer_006,641,0.0171
10,CH_BGer_008,976,0.026
12,CH_BGer_009,907,0.0242
20,CH_BGer_011,635,0.0169
109,CH_BGer_015,1,0.0
22,CH_BSTG_001,555,0.0148
0,CH_BVGE_001,5965,0.1591
116,CH_WBK_001,1,0.0
26,FR_TC_001,353,0.0094
63,FR_TC_003,51,0.0014
60,FR_TC_004,58,0.0015
35,FR_TC_005,208,0.0055
52,FR_TC_006,78,0.0021
27,FR_TC_007,348,0.0093
48,FR_TC_010,100,0.0027
18,FR_TC_011,653,0.0174
32,GE_CJ_001,239,0.0064
39,GE_CJ_002,182,0.0049
71,GE_CJ_003,21,0.0006
59,GE_CJ_004,58,0.0015
41,GE_CJ_005,154,0.0041
44,GE_CJ_006,131,0.0035
30,GE_CJ_007,293,0.0078
29,GE_CJ_009,305,0.0081
47,GE_CJ_011,118,0.0031
7,GE_CJ_013,1187,0.0317
4,GE_CJ_014,1422,0.0379
75,GE_CJ_015,20,0.0005
93,GE_TAPI_001,5,0.0001
100,GE_TP_001,3,0.0001
111,GL_OG_001,1,0.0
90,GR_KG_002,7,0.0002
89,GR_KG_003,7,0.0002
102,GR_KG_004,3,0.0001
68,GR_KG_005,27,0.0007
76,GR_KG_006,19,0.0005
98,GR_KG_007,3,0.0001
78,GR_VG_001,17,0.0005
73,GR_VG_002,21,0.0006
66,GR_VG_003,32,0.0009
83,GR_VG_004,13,0.0003
81,GR_VG_005,14,0.0004
105,JU_TC_001,2,0.0001
82,JU_TC_002,14,0.0004
94,JU_TC_004,4,0.0001
65,JU_TC_005,34,0.0009
96,JU_TC_006,3,0.0001
107,JU_TC_010,1,0.0
106,JU_TC_999,1,0.0
95,NW_OG_001,3,0.0001
113,SG_KGN_001,1,0.0
14,SG_KGN_999,820,0.0219
121,SG_KG_999,1,0.0
119,SG_OG_006,1,0.0
37,SG_VGN_001,184,0.0049
38,SG_VG_001,183,0.0049
17,SG_VSG_001,689,0.0184
46,SG_VWEK_001,118,0.0031
114,SO_OG_002,1,0.0
84,SO_OG_004,11,0.0003
92,SO_OG_006,7,0.0002
99,SO_VSG_001,3,0.0001
58,TI_CARP_001,61,0.0016
34,TI_CATI_001,214,0.0057
118,TI_CRP_001,1,0.0
13,TI_TCAS_001,823,0.022
40,TI_TCA_001,164,0.0044
104,TI_TPC_001,2,0.0001
43,TI_TRAC_001,143,0.0038
49,TI_TRAC_002,87,0.0023
97,TI_TRAC_003,3,0.0001
62,TI_TRAC_004,53,0.0014
24,TI_TRAC_006,414,0.011
57,TI_TRAC_007,61,0.0016
53,TI_TRAP_002,76,0.002
103,VD_TC_001,2,0.0001
28,VD_TC_002,345,0.0092
23,VD_TC_003,489,0.013
6,VD_TC_004,1337,0.0357
85,VD_TC_005,9,0.0002
56,VD_TC_007,62,0.0017
36,VD_TC_008,197,0.0053
25,VD_TC_009,364,0.0097
42,VD_TC_010,153,0.0041
5,VD_TC_013,1402,0.0374
110,VD_TC_020,1,0.0
77,VD_TC_030,18,0.0005
3,VD_TC_031,1614,0.0431
80,VD_TPHA_001,14,0.0004
91,VS_BZG_005,7,0.0002
117,VS_BZG_006,1,0.0
69,VS_BZG_999,24,0.0006
45,VS_TC_001,121,0.0032
67,ZH_BRK_001,30,0.0008
87,ZH_HG_001,7,0.0002
33,ZH_OG_001,222,0.0059
61,ZH_OG_002,55,0.0015
101,ZH_OG_999,3,0.0001
54,ZH_SRK_001,75,0.002
1,ZH_SVG_001,3147,0.084
21,ZH_VG_001,603,0.0161
122,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_court_distribution.csv <==
,court,number of decisions,percent
50,AG_OG,1,0.0
45,AG_OGA,1,0.0
37,AG_SVWG,7,0.0002
23,AR_OG,95,0.0025
46,BE_AK,1,0.0
34,BE_SRK,24,0.0006
15,BE_VB,272,0.0073
6,BE_VG,1818,0.0485
28,BL_KG,74,0.002
24,BL_SG,83,0.0022
9,BS_APG,813,0.0217
25,BS_SVG,80,0.0021
47,CH_BGE,1,0.0
0,CH_BGer,7058,0.1883
13,CH_BSTG,555,0.0148
2,CH_BVGE,5965,0.1591
44,CH_WBK,1,0.0
5,FR_TC,1849,0.0493
3,GE_CJ,4130,0.1102
39,GE_TAPI,5,0.0001
42,GE_TP,3,0.0001
49,GL_OG,1,0.0
29,GR_KG,66,0.0018
22,GR_VG,97,0.0026
31,JU_TC,59,0.0016
41,NW_OG,3,0.0001
51,SG_KG,1,0.0
8,SG_KGN,821,0.0219
52,SG_OG,1,0.0
18,SG_VG,183,0.0049
17,SG_VGN,184,0.0049
11,SG_VSG,689,0.0184
21,SG_VWEK,118,0.0031
35,SO_OG,19,0.0005
40,SO_VSG,3,0.0001
30,TI_CARP,61,0.0016
16,TI_CATI,214,0.0057
48,TI_CRP,1,0.0
19,TI_TCA,164,0.0044
7,TI_TCAS,823,0.022
43,TI_TPC,2,0.0001
10,TI_TRAC,761,0.0203
26,TI_TRAP,76,0.002
1,VD_TC,5993,0.1599
36,VD_TPHA,14,0.0004
32,VS_BZG,32,0.0009
20,VS_TC,121,0.0032
33,ZH_BRK,30,0.0008
38,ZH_HG,7,0.0002
14,ZH_OG,280,0.0075
27,ZH_SRK,75,0.002
4,ZH_SVG,3147,0.084
12,ZH_VG,603,0.0161
53,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_distribution.csv <==
label,num_occurrences,percent
dismissal,26603,0.7097
approval,10882,0.2903
all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
3,civil_law,4022,0.1073
2,penal_law,4036,0.1077
1,public_law,7474,0.1994
0,social_law,9445,0.252
4,uncategorized,12508,0.3337
5,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
7,Allg. Staats- und Verwaltungsrecht,26,0.0007
8,Arbeitsvertragsrecht,21,0.0006
6,Familienrecht,58,0.0015
1,Materielles Strafrecht,562,0.015
5,Miet- und Pachtrecht,58,0.0015
4,"Oeffentliches Bau-, Raumplanungs- und Umweltrecht",257,0.0069
9,Schuldbetreibungs- und Konkursrecht,7,0.0002
2,Steuerrecht,401,0.0107
3,Strafprozessrecht,313,0.0084
10,Wettbewerbs- und Kartellrecht,1,0.0
0,nan,35781,0.9545
11,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,3,0.0001
4,Eastern_Switzerland,2256,0.0602
3,Espace_Mittelland,4045,0.1079
0,Federation,13580,0.3623
6,Northwestern_Switzerland,1059,0.0283
1,Région lémanique,10298,0.2747
5,Ticino,2102,0.0561
2,Zürich,4142,0.1105
8,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/label_year_distribution.csv <==
,year,number of decisions,percent
1,2016,18359,0.4898
0,2017,19126,0.5102
2,all,37485,1.0


==> all_plots/judgment_prediction_xl_all/validation/origin_considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,11,11
mean,4846,6058
std,4810,6257
min,766,864
25%,2182,2602
50%,3062,3566
75%,5522,6775
max,17357,22023


==> all_plots/judgment_prediction_xl_all/validation/origin_facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,12,12
mean,1080,1269
std,780,796
min,54,81
25%,616,730
50%,800,1150
75%,1583,1736
max,2593,2769


==> all_plots/law_area_prediction_all/all/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,329326,329326
mean,2962,4108
std,3311,4831
min,0,2
25%,1190,1608
50%,2250,3137
75%,3815,5389
max,276633,341550


==> all_plots/law_area_prediction_all/all/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,329326,329326
mean,1244,1618
std,1882,2695
min,24,120
25%,432,599
50%,716,991
75%,1344,1798
max,273174,651542


==> all_plots/law_area_prediction_all/all/label_canton_distribution.csv <==
,canton,number of decisions,percent
13,AG,476,0.0014
15,AR,371,0.0011
9,BE,1913,0.0058
14,BL,462,0.0014
10,BS,1313,0.004
0,CH,112837,0.3426
5,FR,9732,0.0296
1,GE,52123,0.1583
7,GR,3955,0.012
11,JU,641,0.0019
16,NE,4,0.0
6,SG,4354,0.0132
8,SO,3588,0.0109
4,TI,38897,0.1181
2,VD,50991,0.1548
17,VS,2,0.0
12,ZG,564,0.0017
3,ZH,47103,0.143
18,all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
138,AG_AK_001,2,0.0
101,AG_OGA_002,82,0.0002
135,AG_OGA_004,2,0.0
79,AG_OG_001,291,0.0009
95,AG_SVWG_001,99,0.0003
84,AR_OG_003,192,0.0006
91,AR_OG_004,146,0.0004
109,AR_OG_006,33,0.0001
141,BE_AK_001,1,0.0
129,BE_NAB_001,4,0.0
115,BE_NAB_003,20,0.0001
86,BE_SRK_001,175,0.0005
41,BE_VB_001,1525,0.0046
131,BE_VB_002,4,0.0
102,BE_VB_003,79,0.0002
111,BE_VB_004,29,0.0001
130,BE_VB_005,4,0.0
103,BE_VB_006,72,0.0002
104,BL_EG_001,56,0.0002
68,BL_SG_001,400,0.0012
127,BL_ZMG_001,6,0.0
44,BS_SVG_001,1313,0.004
48,CH_BGE_001,882,0.0027
42,CH_BGE_002,1338,0.0041
43,CH_BGE_003,1322,0.004
29,CH_BGE_004,2570,0.0078
3,CH_BGer_001,18268,0.0555
4,CH_BGer_002,15123,0.0459
8,CH_BGer_004,11132,0.0338
6,CH_BGer_005,13905,0.0422
16,CH_BGer_006,7336,0.0223
11,CH_BGer_008,10466,0.0318
12,CH_BGer_009,9424,0.0286
69,CH_BGer_010,393,0.0012
100,CH_BGer_012,86,0.0003
140,CH_BGer_013,1,0.0
113,CH_BGer_015,23,0.0001
7,CH_BGer_016,11839,0.0359
14,CH_BSTG_001,8247,0.025
67,CH_EDÖB_001,406,0.0012
114,CH_PATG_001,20,0.0001
105,CH_WBK_001,56,0.0002
34,FR_TC_001,2094,0.0064
81,FR_TC_003,270,0.0008
62,FR_TC_004,457,0.0014
45,FR_TC_005,1303,0.004
52,FR_TC_006,734,0.0022
39,FR_TC_007,1686,0.0051
64,FR_TC_010,418,0.0013
28,FR_TC_011,2770,0.0084
112,GE_CAPJ_001,27,0.0001
18,GE_CJ_001,5395,0.0164
32,GE_CJ_002,2343,0.0071
37,GE_CJ_003,1866,0.0057
35,GE_CJ_004,2047,0.0062
117,GE_CJ_008,16,0.0
31,GE_CJ_009,2411,0.0073
97,GE_CJ_010,93,0.0003
25,GE_CJ_011,2933,0.0089
99,GE_CJ_012,89,0.0003
5,GE_CJ_013,14583,0.0443
2,GE_CJ_014,19341,0.0587
85,GE_CJ_015,189,0.0006
56,GE_TAPI_001,593,0.0018
83,GE_TP_001,197,0.0006
72,GR_KG_003,369,0.0011
65,GR_KG_004,415,0.0013
59,GR_KG_005,529,0.0016
47,GR_KG_006,957,0.0029
66,GR_KG_007,415,0.0013
119,GR_KG_010,15,0.0
82,GR_VG_001,224,0.0007
78,GR_VG_002,296,0.0009
77,GR_VG_003,299,0.0009
89,GR_VG_004,166,0.0005
80,GR_VG_005,270,0.0008
92,JU_TC_002,139,0.0004
121,JU_TC_003,10,0.0
98,JU_TC_004,91,0.0003
75,JU_TC_005,335,0.001
110,JU_TC_006,32,0.0001
120,JU_TC_010,15,0.0
134,JU_TC_011,3,0.0
118,JU_TPI_006,16,0.0
144,NE_TC_002,1,0.0
145,NE_TC_008,1,0.0
139,NE_TC_009,1,0.0
143,NE_TC_012,1,0.0
137,SG_ABSK_001,2,0.0
132,SG_HG_001,3,0.0
116,SG_KG_001,17,0.0001
108,SG_KG_002,35,0.0001
87,SG_VB_001,169,0.0005
36,SG_VGN_001,1945,0.0059
33,SG_VG_001,2183,0.0066
88,SO_OG_002,168,0.0005
128,SO_OG_003,6,0.0
49,SO_OG_004,859,0.0026
96,SO_OG_005,96,0.0003
71,SO_OG_006,371,0.0011
142,SO_SK_001,1,0.0
60,SO_STG_001,509,0.0015
40,SO_VG_001,1578,0.0048
61,TI_CARP_001,470,0.0014
38,TI_CATI_001,1700,0.0052
46,TI_CRP_001,1183,0.0036
70,TI_GIAR_001,389,0.0012
30,TI_PP_001,2496,0.0076
9,TI_TCAS_001,10827,0.0329
19,TI_TCA_001,5353,0.0163
58,TI_TE_001,561,0.0017
54,TI_TPC_001,653,0.002
20,TI_TRAC_001,3939,0.012
27,TI_TRAC_002,2853,0.0087
76,TI_TRAC_003,308,0.0009
57,TI_TRAC_004,573,0.0017
17,TI_TRAC_006,6496,0.0197
63,TI_TRAP_001,443,0.0013
55,TI_TRAP_002,653,0.002
122,VD_TC_001,10,0.0
23,VD_TC_002,3384,0.0103
21,VD_TC_003,3844,0.0117
10,VD_TC_004,10589,0.0322
93,VD_TC_005,106,0.0003
53,VD_TC_006,698,0.0021
50,VD_TC_007,840,0.0026
13,VD_TC_013,8762,0.0266
123,VD_TC_014,9,0.0
126,VD_TC_015,7,0.0
125,VD_TC_016,9,0.0
94,VD_TC_030,100,0.0003
1,VD_TC_031,22633,0.0687
136,VS_SRK_001,2,0.0
73,ZG_VG_001,353,0.0011
107,ZG_VG_002,48,0.0001
90,ZG_VG_004,163,0.0005
124,ZH_BK_004,9,0.0
74,ZH_BRK_001,353,0.0011
22,ZH_HG_001,3438,0.0104
24,ZH_OG_001,3312,0.0101
26,ZH_OG_002,2862,0.0087
106,ZH_OG_004,52,0.0002
133,ZH_OG_005,3,0.0
51,ZH_SRK_001,757,0.0023
0,ZH_SVG_001,28373,0.0862
15,ZH_VG_001,7944,0.0241
146,all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_court_distribution.csv <==
,court,number of decisions,percent
55,AG_AK,2,0.0
38,AG_OG,291,0.0009
43,AG_OGA,84,0.0003
42,AG_SVWG,99,0.0003
36,AR_OG,371,0.0011
58,BE_AK,1,0.0
48,BE_NAB,24,0.0001
40,BE_SRK,175,0.0005
17,BE_VB,1713,0.0052
44,BL_EG,56,0.0002
34,BL_SG,400,0.0012
52,BL_ZMG,6,0.0
21,BS_SVG,1313,0.004
10,CH_BGE,6112,0.0186
0,CH_BGer,97996,0.2976
7,CH_BSTG,8247,0.025
33,CH_EDÖB,406,0.0012
49,CH_PATG,20,0.0001
45,CH_WBK,56,0.0002
6,FR_TC,9732,0.0296
47,GE_CAPJ,27,0.0001
1,GE_CJ,51306,0.1558
28,GE_TAPI,593,0.0018
39,GE_TP,197,0.0006
13,GR_KG,2700,0.0082
22,GR_VG,1255,0.0038
27,JU_TC,625,0.0019
50,JU_TPI,16,0.0
53,NE_TC,4,0.0
57,SG_ABSK,2,0.0
54,SG_HG,3,0.0
46,SG_KG,52,0.0002
41,SG_VB,169,0.0005
15,SG_VG,2183,0.0066
16,SG_VGN,1945,0.0059
20,SO_OG,1500,0.0046
59,SO_SK,1,0.0
31,SO_STG,509,0.0015
19,SO_VG,1578,0.0048
32,TI_CARP,470,0.0014
18,TI_CATI,1700,0.0052
23,TI_CRP,1183,0.0036
35,TI_GIAR,389,0.0012
14,TI_PP,2496,0.0076
11,TI_TCA,5353,0.0163
5,TI_TCAS,10827,0.0329
30,TI_TE,561,0.0017
26,TI_TPC,653,0.002
4,TI_TRAC,14169,0.043
24,TI_TRAP,1096,0.0033
2,VD_TC,50991,0.1548
56,VS_SRK,2,0.0
29,ZG_VG,564,0.0017
51,ZH_BK,9,0.0
37,ZH_BRK,353,0.0011
12,ZH_HG,3438,0.0104
9,ZH_OG,6229,0.0189
25,ZH_SRK,757,0.0023
3,ZH_SVG,28373,0.0862
8,ZH_VG,7944,0.0241
60,all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_distribution.csv <==
label,num_occurrences,percent
Social,106114,0.3222
Public,107561,0.3266
Civil,68121,0.2068
Criminal,47530,0.1443
all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
9,Bankruptcy,467,0.0014
11,Competition and Antitrust,56,0.0002
2,Criminal Procedure,4317,0.0131
5,Employment Contract,1866,0.0057
7,Expropriation,561,0.0017
10,Family,457,0.0014
12,Intellectual Property,20,0.0001
13,Other Fiscal,4,0.0
8,Public Administration,468,0.0014
4,Rental and Lease,2056,0.0062
1,Substantive Criminal,6082,0.0185
3,Tax,4208,0.0128
6,Urban Planning and Environmental,1694,0.0051
0,nan,307070,0.9324
14,all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,564,0.0017
5,Eastern_Switzerland,8680,0.0264
4,Espace_Mittelland,15878,0.0482
0,Federation,112837,0.3426
6,Northwestern_Switzerland,2251,0.0068
1,Région lémanique,103116,0.3131
3,Ticino,38897,0.1181
2,Zürich,47103,0.143
8,all,329326,1.0


==> all_plots/law_area_prediction_all/all/label_year_distribution.csv <==
,year,number of decisions,percent
51,1970,159,0.0005
46,1971,167,0.0005
36,1972,201,0.0006
35,1973,202,0.0006
39,1974,185,0.0006
34,1975,205,0.0006
42,1976,178,0.0005
44,1977,173,0.0005
48,1978,161,0.0005
49,1979,159,0.0005
50,1980,159,0.0005
45,1981,170,0.0005
33,1982,207,0.0006
47,1983,167,0.0005
52,1984,152,0.0005
43,1985,173,0.0005
38,1986,189,0.0006
37,1987,199,0.0006
41,1988,179,0.0005
40,1989,183,0.0006
32,1990,226,0.0007
31,1991,277,0.0008
29,1992,486,0.0015
28,1993,493,0.0015
30,1994,411,0.0012
27,1995,1009,0.0031
26,1996,1213,0.0037
25,1997,1229,0.0037
24,1998,1423,0.0043
23,1999,1503,0.0046
22,2000,5129,0.0156
21,2001,5424,0.0165
20,2002,6077,0.0185
19,2003,8584,0.0261
18,2004,9166,0.0278
17,2005,10605,0.0322
15,2006,11643,0.0354
14,2007,11792,0.0358
16,2008,11233,0.0341
13,2009,12991,0.0394
12,2010,13399,0.0407
11,2011,13436,0.0408
10,2012,14687,0.0446
9,2013,15251,0.0463
7,2014,16053,0.0487
6,2015,17460,0.053
5,2016,17977,0.0546
4,2017,18905,0.0574
3,2018,19922,0.0605
2,2019,20412,0.062
0,2020,21154,0.0642
1,2021,20862,0.0633
8,2022,15326,0.0465
53,all,329326,1.0


==> all_plots/law_area_prediction_all/test/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,97676,97676
mean,3511,4710
std,4021,5895
min,0,2
25%,1332,1743
50%,2682,3581
75%,4619,6218
max,181424,316024


==> all_plots/law_area_prediction_all/test/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,97676,97676
mean,1497,1904
std,2221,3030
min,48,120
25%,483,650
50%,850,1125
75%,1696,2162
max,125015,260296


==> all_plots/law_area_prediction_all/test/label_canton_distribution.csv <==
,canton,number of decisions,percent
12,AG,418,0.0043
14,AR,252,0.0026
10,BE,1148,0.0118
15,BL,101,0.001
9,BS,1230,0.0126
0,CH,24798,0.2539
5,FR,5971,0.0611
1,GE,19658,0.2013
7,GR,1827,0.0187
13,JU,408,0.0042
17,NE,2,0.0
8,SG,1594,0.0163
6,SO,2432,0.0249
4,TI,6292,0.0644
2,VD,16638,0.1703
16,VS,2,0.0
11,ZG,564,0.0058
3,ZH,14341,0.1468
18,all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
80,AG_OGA_002,82,0.0008
119,AG_OGA_004,1,0.0
46,AG_OG_001,287,0.0029
86,AG_SVWG_001,48,0.0005
71,AR_OG_003,121,0.0012
73,AR_OG_004,113,0.0012
96,AR_OG_006,18,0.0002
111,BE_NAB_001,2,0.0
95,BE_NAB_003,18,0.0002
66,BE_SRK_001,145,0.0015
31,BE_VB_001,893,0.0091
112,BE_VB_002,2,0.0
88,BE_VB_003,43,0.0004
110,BE_VB_004,3,0.0
118,BE_VB_005,1,0.0
89,BE_VB_006,41,0.0004
114,BL_EG_001,2,0.0
77,BL_SG_001,99,0.001
28,BS_SVG_001,1230,0.0126
72,CH_BGE_001,114,0.0012
63,CH_BGE_004,164,0.0017
5,CH_BGer_001,4163,0.0426
7,CH_BGer_002,3914,0.0401
17,CH_BGer_004,2050,0.021
8,CH_BGer_005,3830,0.0392
13,CH_BGer_006,2508,0.0257
12,CH_BGer_008,2713,0.0278
15,CH_BGer_009,2193,0.0225
106,CH_BGer_015,5,0.0001
10,CH_BSTG_001,2981,0.0305
70,CH_EDÖB_001,131,0.0013
98,CH_PATG_001,11,0.0001
93,CH_WBK_001,21,0.0002
25,FR_TC_001,1289,0.0132
59,FR_TC_003,173,0.0018
49,FR_TC_004,266,0.0027
35,FR_TC_005,780,0.008
42,FR_TC_006,433,0.0044
30,FR_TC_007,1113,0.0114
53,FR_TC_010,198,0.002
20,FR_TC_011,1719,0.0176
92,GE_CAPJ_001,22,0.0002
11,GE_CJ_001,2721,0.0279
24,GE_CJ_002,1292,0.0132
40,GE_CJ_003,514,0.0053
32,GE_CJ_004,883,0.009
22,GE_CJ_009,1363,0.014
14,GE_CJ_011,2507,0.0257
3,GE_CJ_013,4451,0.0456
1,GE_CJ_014,5191,0.0531
69,GE_CJ_015,133,0.0014
41,GE_TAPI_001,480,0.0049
76,GE_TP_001,101,0.001
56,GR_KG_003,184,0.0019
75,GR_KG_004,108,0.0011
57,GR_KG_005,181,0.0019
43,GR_KG_006,398,0.0041
62,GR_KG_007,164,0.0017
108,GR_KG_010,3,0.0
67,GR_VG_001,140,0.0014
58,GR_VG_002,181,0.0019
61,GR_VG_003,164,0.0017
74,GR_VG_004,110,0.0011
54,GR_VG_005,194,0.002
81,JU_TC_002,73,0.0007
101,JU_TC_003,7,0.0001
79,JU_TC_004,86,0.0009
52,JU_TC_005,206,0.0021
100,JU_TC_006,10,0.0001
99,JU_TC_010,10,0.0001
109,JU_TC_011,3,0.0
97,JU_TPI_006,13,0.0001
120,NE_TC_009,1,0.0
115,NE_TC_012,1,0.0
117,SG_HG_001,1,0.0
102,SG_KG_001,7,0.0001
94,SG_KG_002,20,0.0002
60,SG_VB_001,169,0.0017
38,SG_VGN_001,582,0.006
34,SG_VG_001,815,0.0083
68,SO_OG_002,136,0.0014
104,SO_OG_003,6,0.0001
36,SO_OG_004,646,0.0066
78,SO_OG_005,95,0.001
47,SO_OG_006,283,0.0029
65,SO_STG_001,147,0.0015
29,SO_VG_001,1119,0.0115
83,TI_CARP_001,56,0.0006
37,TI_CATI_001,587,0.006
16,TI_TCAS_001,2105,0.0216
33,TI_TCA_001,824,0.0084
90,TI_TPC_001,37,0.0004
39,TI_TRAC_001,542,0.0055
45,TI_TRAC_002,294,0.003
50,TI_TRAC_003,234,0.0024
48,TI_TRAC_004,281,0.0029
26,TI_TRAC_006,1284,0.0131
87,TI_TRAP_002,48,0.0005
107,VD_TC_001,5,0.0001
19,VD_TC_002,1780,0.0182
18,VD_TC_003,1896,0.0194
4,VD_TC_004,4177,0.0428
84,VD_TC_005,54,0.0006
82,VD_TC_007,68,0.0007
2,VD_TC_013,4554,0.0466
91,VD_TC_030,24,0.0002
6,VD_TC_031,4080,0.0418
113,VS_SRK_001,2,0.0
44,ZG_VG_001,353,0.0036
85,ZG_VG_002,48,0.0005
64,ZG_VG_004,163,0.0017
103,ZH_BK_004,6,0.0001
55,ZH_BRK_001,191,0.002
23,ZH_HG_001,1297,0.0133
21,ZH_OG_001,1411,0.0144
27,ZH_OG_002,1255,0.0128
105,ZH_OG_004,6,0.0001
116,ZH_OG_005,1,0.0
51,ZH_SRK_001,221,0.0023
0,ZH_SVG_001,6946,0.0711
9,ZH_VG_001,3007,0.0308
121,all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_court_distribution.csv <==
,court,number of decisions,percent
24,AG_OG,287,0.0029
35,AG_OGA,83,0.0008
37,AG_SVWG,48,0.0005
26,AR_OG,252,0.0026
43,BE_NAB,20,0.0002
31,BE_SRK,145,0.0015
15,BE_VB,983,0.0101
48,BL_EG,2,0.0
34,BL_SG,99,0.001
11,BS_SVG,1230,0.0126
25,CH_BGE,278,0.0028
0,CH_BGer,21376,0.2188
6,CH_BSTG,2981,0.0305
32,CH_EDÖB,131,0.0013
45,CH_PATG,11,0.0001
42,CH_WBK,21,0.0002
4,FR_TC,5971,0.0611
41,GE_CAPJ,22,0.0002
1,GE_CJ,19055,0.1951
22,GE_TAPI,480,0.0049
33,GE_TP,101,0.001
14,GR_KG,1038,0.0106
18,GR_VG,789,0.0081
23,JU_TC,395,0.004
44,JU_TPI,13,0.0001
47,NE_TC,2,0.0
50,SG_HG,1,0.0
40,SG_KG,27,0.0003
29,SG_VB,169,0.0017
17,SG_VG,815,0.0083
20,SG_VGN,582,0.006
12,SO_OG,1166,0.0119
30,SO_STG,147,0.0015
13,SO_VG,1119,0.0115
36,TI_CARP,56,0.0006
19,TI_CATI,587,0.006
16,TI_TCA,824,0.0084
9,TI_TCAS,2105,0.0216
39,TI_TPC,37,0.0004
8,TI_TRAC,2635,0.027
38,TI_TRAP,48,0.0005
2,VD_TC,16638,0.1703
49,VS_SRK,2,0.0
21,ZG_VG,564,0.0058
46,ZH_BK,6,0.0001
28,ZH_BRK,191,0.002
10,ZH_HG,1297,0.0133
7,ZH_OG,2673,0.0274
27,ZH_SRK,221,0.0023
3,ZH_SVG,6946,0.0711
5,ZH_VG,3007,0.0308
51,all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_distribution.csv <==
label,num_occurrences,percent
Civil,22027,0.2255
Social,27103,0.2775
Public,29199,0.2989
Criminal,19347,0.1981
all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
8,Bankruptcy,279,0.0029
10,Competition and Antitrust,21,0.0002
3,Criminal Procedure,1145,0.0117
6,Employment Contract,514,0.0053
9,Family,266,0.0027
11,Intellectual Property,11,0.0001
12,Other Fiscal,1,0.0
7,Public Administration,296,0.003
5,Rental and Lease,889,0.0091
1,Substantive Criminal,2381,0.0244
2,Tax,1722,0.0176
4,Urban Planning and Environmental,1062,0.0109
0,nan,89089,0.9121
13,all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,564,0.0058
5,Eastern_Switzerland,3673,0.0376
3,Espace_Mittelland,9961,0.102
1,Federation,24798,0.2539
6,Northwestern_Switzerland,1749,0.0179
0,Région lémanique,36298,0.3716
4,Ticino,6292,0.0644
2,Zürich,14341,0.1468
8,all,97676,1.0


==> all_plots/law_area_prediction_all/test/label_year_distribution.csv <==
,year,number of decisions,percent
3,2018,19922,0.204
2,2019,20412,0.209
0,2020,21154,0.2166
1,2021,20862,0.2136
4,2022,15326,0.1569
5,all,97676,1.0


==> all_plots/law_area_prediction_all/train/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,194768,194768
mean,2628,3751
std,2790,4110
min,0,2
25%,1136,1545
50%,2045,2909
75%,3368,4913
max,276633,341550


==> all_plots/law_area_prediction_all/train/facts_input_length_distribution.csv <==
measure,Words,BERT
count,10475.0,10475.0
mean,1348.0,1970.0
std,2769.0,4484.0
min,94.0,138.0
25%,460.0,683.0
50%,820.0,1193.0
75%,1598.0,2280.0
max,212122.0,359224.0
90%,2728.0,3979.0
95%,3815.0,5500.0
97.5%,5130.0,7443.0
99%,7702.0,11546.0


==> all_plots/law_area_prediction_all/train/label_canton_distribution.csv <==
,canton,number of decisions,percent
12,AG,45,0.0002
13,AR,34,0.0002
9,BE,411,0.0021
10,BL,269,0.0014
0,CH,77456,0.3977
7,FR,1245,0.0064
4,GE,26231,0.1347
6,GR,1735,0.0089
11,JU,153,0.0008
14,NE,2,0.0
5,SG,2264,0.0116
8,SO,471,0.0024
1,TI,30011,0.1541
2,VD,27928,0.1434
3,ZH,26513,0.1361
15,all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
122,AG_AK_001,2,0.0
111,AG_OG_001,4,0.0
86,AG_SVWG_001,39,0.0002
89,AR_OG_003,25,0.0001
104,AR_OG_004,7,0.0
119,AR_OG_006,2,0.0
117,BE_NAB_001,2,0.0
128,BE_NAB_003,1,0.0
113,BE_SRK_001,3,0.0
50,BE_VB_001,327,0.0017
114,BE_VB_002,2,0.0
94,BE_VB_003,20,0.0001
91,BE_VB_004,24,0.0001
120,BE_VB_005,2,0.0
88,BE_VB_006,30,0.0002
82,BL_EG_001,52,0.0003
59,BL_SG_001,212,0.0011
108,BL_ZMG_001,5,0.0
37,CH_BGE_001,711,0.0037
25,CH_BGE_002,1338,0.0069
26,CH_BGE_003,1322,0.0068
22,CH_BGE_004,2310,0.0119
2,CH_BGer_001,12392,0.0636
5,CH_BGer_002,9675,0.0497
8,CH_BGer_004,8069,0.0414
7,CH_BGer_005,8338,0.0428
17,CH_BGer_006,3923,0.0201
10,CH_BGer_008,6558,0.0337
11,CH_BGer_009,6042,0.031
48,CH_BGer_010,393,0.002
74,CH_BGer_012,86,0.0004
126,CH_BGer_013,1,0.0
97,CH_BGer_015,13,0.0001
4,CH_BGer_016,11839,0.0608
15,CH_BSTG_001,4209,0.0216
60,CH_EDÖB_001,207,0.0011
107,CH_PATG_001,6,0.0
90,CH_WBK_001,24,0.0001
56,FR_TC_001,276,0.0014
87,FR_TC_003,32,0.0002
77,FR_TC_004,67,0.0003
63,FR_TC_005,183,0.0009
66,FR_TC_006,110,0.0006
62,FR_TC_007,184,0.0009
75,FR_TC_010,75,0.0004
51,FR_TC_011,318,0.0016
109,GE_CAPJ_001,5,0.0
23,GE_CJ_001,1580,0.0081
40,GE_CJ_002,682,0.0035
31,GE_CJ_003,1152,0.0059
36,GE_CJ_004,767,0.0039
96,GE_CJ_008,16,0.0001
41,GE_CJ_009,639,0.0033
70,GE_CJ_010,93,0.0005
54,GE_CJ_011,287,0.0015
72,GE_CJ_012,89,0.0005
6,GE_CJ_013,8554,0.0439
3,GE_CJ_014,12183,0.0626
92,GE_CJ_015,22,0.0001
67,GE_TAPI_001,108,0.0006
81,GE_TP_001,54,0.0003
65,GR_KG_003,152,0.0008
57,GR_KG_004,261,0.0013
53,GR_KG_005,301,0.0015
46,GR_KG_006,449,0.0023
61,GR_KG_007,206,0.0011
98,GR_KG_010,12,0.0001
78,GR_VG_001,64,0.0003
71,GR_VG_002,91,0.0005
68,GR_VG_003,100,0.0005
85,GR_VG_004,40,0.0002
79,GR_VG_005,59,0.0003
84,JU_TC_002,43,0.0002
125,JU_TC_003,1,0.0
73,JU_TC_005,87,0.0004
95,JU_TC_006,18,0.0001
110,JU_TC_010,4,0.0
124,NE_TC_002,1,0.0
123,NE_TC_008,1,0.0
121,SG_ABSK_001,2,0.0
115,SG_HG_001,2,0.0
102,SG_KG_001,8,0.0
99,SG_KG_002,11,0.0001
33,SG_VGN_001,1119,0.0057
32,SG_VG_001,1122,0.0058
116,SO_OG_002,2,0.0
105,SO_OG_004,7,0.0
103,SO_OG_006,8,0.0
127,SO_SK_001,1,0.0
55,SO_STG_001,284,0.0015
64,SO_VG_001,169,0.0009
52,TI_CARP_001,305,0.0016
35,TI_CATI_001,870,0.0045
29,TI_CRP_001,1182,0.0061
49,TI_GIAR_001,389,0.002
20,TI_PP_001,2496,0.0128
9,TI_TCAS_001,7795,0.04
14,TI_TCA_001,4355,0.0224
42,TI_TE_001,561,0.0029
43,TI_TPC_001,539,0.0028
18,TI_TRAC_001,3174,0.0163
21,TI_TRAC_002,2463,0.0126
76,TI_TRAC_003,68,0.0003
58,TI_TRAC_004,214,0.0011
13,TI_TRAC_006,4642,0.0238
47,TI_TRAP_001,443,0.0023
44,TI_TRAP_002,515,0.0026
112,VD_TC_001,3,0.0
34,VD_TC_002,975,0.005
28,VD_TC_003,1227,0.0063
12,VD_TC_004,4846,0.0249
93,VD_TC_005,21,0.0001
39,VD_TC_006,698,0.0036
38,VD_TC_007,701,0.0036
19,VD_TC_013,2564,0.0132
100,VD_TC_014,9,0.0
106,VD_TC_015,7,0.0
101,VD_TC_016,9,0.0
80,VD_TC_030,56,0.0003
1,VD_TC_031,16812,0.0863
69,ZH_BRK_001,97,0.0005
24,ZH_HG_001,1528,0.0078
27,ZH_OG_001,1253,0.0064
30,ZH_OG_002,1173,0.006
83,ZH_OG_004,46,0.0002
118,ZH_OG_005,2,0.0
45,ZH_SRK_001,458,0.0024
0,ZH_SVG_001,17942,0.0921
16,ZH_VG_001,4014,0.0206
129,all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_court_distribution.csv <==
,court,number of decisions,percent
49,AG_AK,2,0.0
44,AG_OG,4,0.0
36,AG_SVWG,39,0.0002
37,AR_OG,34,0.0002
46,BE_NAB,3,0.0
45,BE_SRK,3,0.0
23,BE_VB,405,0.0021
35,BL_EG,52,0.0003
28,BL_SG,212,0.0011
42,BL_ZMG,5,0.0
6,CH_BGE,5681,0.0292
0,CH_BGer,67329,0.3457
8,CH_BSTG,4209,0.0216
29,CH_EDÖB,207,0.0011
41,CH_PATG,6,0.0
38,CH_WBK,24,0.0001
14,FR_TC,1245,0.0064
43,GE_CAPJ,5,0.0
2,GE_CJ,26064,0.1338
32,GE_TAPI,108,0.0006
34,GE_TP,54,0.0003
13,GR_KG,1381,0.0071
25,GR_VG,354,0.0018
31,JU_TC,153,0.0008
47,NE_TC,2,0.0
48,SG_ABSK,2,0.0
50,SG_HG,2,0.0
39,SG_KG,19,0.0001
16,SG_VG,1122,0.0058
17,SG_VGN,1119,0.0057
40,SO_OG,17,0.0001
51,SO_SK,1,0.0
27,SO_STG,284,0.0015
30,SO_VG,169,0.0009
26,TI_CARP,305,0.0016
19,TI_CATI,870,0.0045
15,TI_CRP,1182,0.0061
24,TI_GIAR,389,0.002
10,TI_PP,2496,0.0128
7,TI_TCA,4355,0.0224
5,TI_TCAS,7795,0.04
20,TI_TE,561,0.0029
21,TI_TPC,539,0.0028
4,TI_TRAC,10561,0.0542
18,TI_TRAP,958,0.0049
1,VD_TC,27928,0.1434
33,ZH_BRK,97,0.0005
12,ZH_HG,1528,0.0078
11,ZH_OG,2474,0.0127
22,ZH_SRK,458,0.0024
3,ZH_SVG,17942,0.0921
9,ZH_VG,4014,0.0206
52,all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_distribution.csv <==
label,num_occurrences,percent
Social,67757,0.3479
Public,67945,0.3489
Civil,37258,0.1913
Criminal,21808,0.112
all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
8,Bankruptcy,154,0.0008
11,Competition and Antitrust,24,0.0001
2,Criminal Procedure,2663,0.0137
4,Employment Contract,1152,0.0059
6,Expropriation,561,0.0029
10,Family,67,0.0003
12,Intellectual Property,6,0.0
13,Other Fiscal,2,0.0
9,Public Administration,117,0.0006
5,Rental and Lease,767,0.0039
1,Substantive Criminal,2670,0.0137
3,Tax,1965,0.0101
7,Urban Planning and Environmental,327,0.0017
0,nan,184293,0.9462
14,all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_region_distribution.csv <==
,region,number of decisions,percent
4,Eastern_Switzerland,4033,0.0207
5,Espace_Mittelland,2282,0.0117
0,Federation,77456,0.3977
6,Northwestern_Switzerland,314,0.0016
1,Région lémanique,54159,0.2781
2,Ticino,30011,0.1541
3,Zürich,26513,0.1361
7,all,194768,1.0


==> all_plots/law_area_prediction_all/train/label_year_distribution.csv <==
,year,number of decisions,percent
44,1970,159,0.0008
40,1971,167,0.0009
29,1972,201,0.001
28,1973,202,0.001
32,1974,185,0.0009
27,1975,205,0.0011
35,1976,178,0.0009
36,1977,173,0.0009
41,1978,161,0.0008
42,1979,159,0.0008
43,1980,159,0.0008
38,1981,170,0.0009
26,1982,207,0.0011
39,1983,167,0.0009
45,1984,152,0.0008
37,1985,173,0.0009
31,1986,189,0.001
30,1987,199,0.001
34,1988,179,0.0009
33,1989,183,0.0009
25,1990,226,0.0012
24,1991,277,0.0014
22,1992,486,0.0025
21,1993,493,0.0025
23,1994,411,0.0021
20,1995,1009,0.0052
19,1996,1213,0.0062
18,1997,1229,0.0063
17,1998,1423,0.0073
16,1999,1503,0.0077
15,2000,5129,0.0263
14,2001,5424,0.0278
13,2002,6077,0.0312
12,2003,8584,0.0441
11,2004,9166,0.0471
10,2005,10605,0.0544
8,2006,11643,0.0598
7,2007,11792,0.0605
9,2008,11233,0.0577
6,2009,12991,0.0667
5,2010,13399,0.0688
4,2011,13436,0.069
3,2012,14687,0.0754
2,2013,15251,0.0783
1,2014,16053,0.0824
0,2015,17460,0.0896
46,all,194768,1.0


==> all_plots/law_area_prediction_all/validation/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,36882,36882
mean,3272,4403
std,3533,5048
min,0,2
25%,1277,1712
50%,2535,3424
75%,4383,5890
max,150034,216005


==> all_plots/law_area_prediction_all/validation/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,36882,36882
mean,1394,1779
std,2218,3237
min,89,133
25%,449,604
50%,752,1016
75%,1470,1914
max,145246,337878


==> all_plots/law_area_prediction_all/validation/label_canton_distribution.csv <==
,canton,number of decisions,percent
14,AG,13,0.0004
11,AR,85,0.0023
9,BE,354,0.0096
10,BL,92,0.0025
12,BS,83,0.0023
0,CH,10583,0.2869
5,FR,2516,0.0682
3,GE,6234,0.169
8,GR,393,0.0107
13,JU,80,0.0022
7,SG,496,0.0134
6,SO,685,0.0186
4,TI,2594,0.0703
1,VD,6425,0.1742
2,ZH,6249,0.1694
15,all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
102,AG_OGA_004,1,0.0
81,AG_SVWG_001,12,0.0003
62,AR_OG_003,46,0.0012
72,AR_OG_004,26,0.0007
80,AR_OG_006,13,0.0004
97,BE_AK_001,1,0.0
105,BE_NAB_003,1,0.0
71,BE_SRK_001,27,0.0007
30,BE_VB_001,305,0.0083
78,BE_VB_003,16,0.0004
95,BE_VB_004,2,0.0001
100,BE_VB_005,1,0.0
101,BE_VB_006,1,0.0
93,BL_EG_001,2,0.0001
48,BL_SG_001,89,0.0024
103,BL_ZMG_001,1,0.0
49,BS_SVG_001,83,0.0023
59,CH_BGE_001,57,0.0015
46,CH_BGE_004,96,0.0026
4,CH_BGer_001,1713,0.0464
8,CH_BGer_002,1534,0.0416
13,CH_BGer_004,1013,0.0275
3,CH_BGer_005,1737,0.0471
16,CH_BGer_006,905,0.0245
9,CH_BGer_008,1195,0.0324
10,CH_BGer_009,1189,0.0322
84,CH_BGer_015,5,0.0001
12,CH_BSTG_001,1057,0.0287
56,CH_EDÖB_001,68,0.0018
90,CH_PATG_001,3,0.0001
82,CH_WBK_001,11,0.0003
23,FR_TC_001,529,0.0143
57,FR_TC_003,65,0.0018
42,FR_TC_004,124,0.0034
29,FR_TC_005,340,0.0092
38,FR_TC_006,191,0.0052
27,FR_TC_007,389,0.0105
40,FR_TC_010,145,0.0039
17,FR_TC_011,733,0.0199
11,GE_CJ_001,1094,0.0297
28,GE_CJ_002,369,0.01
37,GE_CJ_003,200,0.0054
26,GE_CJ_004,397,0.0108
25,GE_CJ_009,409,0.0111
41,GE_CJ_011,139,0.0038
6,GE_CJ_013,1578,0.0428
1,GE_CJ_014,1967,0.0533
67,GE_CJ_015,34,0.0009
86,GE_TAPI_001,5,0.0001
64,GE_TP_001,42,0.0011
68,GR_KG_003,33,0.0009
61,GR_KG_004,46,0.0012
60,GR_KG_005,47,0.0013
43,GR_KG_006,110,0.003
63,GR_KG_007,45,0.0012
75,GR_VG_001,20,0.0005
73,GR_VG_002,24,0.0007
66,GR_VG_003,35,0.0009
79,GR_VG_004,16,0.0004
77,GR_VG_005,17,0.0005
74,JU_TC_002,23,0.0006
94,JU_TC_003,2,0.0001
85,JU_TC_004,5,0.0001
65,JU_TC_005,42,0.0011
87,JU_TC_006,4,0.0001
104,JU_TC_010,1,0.0
91,JU_TPI_006,3,0.0001
92,SG_KG_001,2,0.0001
88,SG_KG_002,4,0.0001
33,SG_VGN_001,244,0.0066
32,SG_VG_001,246,0.0067
70,SO_OG_002,30,0.0008
36,SO_OG_004,206,0.0056
99,SO_OG_005,1,0.0
50,SO_OG_006,80,0.0022
53,SO_STG_001,78,0.0021
31,SO_VG_001,290,0.0079
44,TI_CARP_001,109,0.003
34,TI_CATI_001,243,0.0066
98,TI_CRP_001,1,0.0
14,TI_TCAS_001,927,0.0251
39,TI_TCA_001,174,0.0047
54,TI_TPC_001,77,0.0021
35,TI_TRAC_001,223,0.006
45,TI_TRAC_002,96,0.0026
83,TI_TRAC_003,6,0.0002
51,TI_TRAC_004,78,0.0021
22,TI_TRAC_006,570,0.0155
47,TI_TRAP_002,90,0.0024
96,VD_TC_001,2,0.0001
20,VD_TC_002,629,0.0171
18,VD_TC_003,721,0.0195
7,VD_TC_004,1566,0.0425
69,VD_TC_005,31,0.0008
55,VD_TC_007,71,0.0019
5,VD_TC_013,1644,0.0446
76,VD_TC_030,20,0.0005
2,VD_TC_031,1741,0.0472
89,ZH_BK_004,3,0.0001
58,ZH_BRK_001,65,0.0018
21,ZH_HG_001,613,0.0166
19,ZH_OG_001,648,0.0176
24,ZH_OG_002,434,0.0118
52,ZH_SRK_001,78,0.0021
0,ZH_SVG_001,3485,0.0945
15,ZH_VG_001,923,0.025
106,all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_court_distribution.csv <==
,court,number of decisions,percent
44,AG_OGA,1,0.0
34,AG_SVWG,12,0.0003
24,AR_OG,85,0.0023
43,BE_AK,1,0.0
46,BE_NAB,1,0.0
33,BE_SRK,27,0.0007
11,BE_VB,325,0.0088
41,BL_EG,2,0.0001
23,BL_SG,89,0.0024
45,BL_ZMG,1,0.0
25,BS_SVG,83,0.0023
19,CH_BGE,153,0.0041
0,CH_BGer,9291,0.2519
6,CH_BSTG,1057,0.0287
30,CH_EDÖB,68,0.0018
38,CH_PATG,3,0.0001
35,CH_WBK,11,0.0003
4,FR_TC,2516,0.0682
2,GE_CJ,6187,0.1678
37,GE_TAPI,5,0.0001
32,GE_TP,42,0.0011
14,GR_KG,281,0.0076
20,GR_VG,112,0.003
29,JU_TC,77,0.0021
39,JU_TPI,3,0.0001
36,SG_KG,6,0.0002
15,SG_VG,246,0.0067
16,SG_VGN,244,0.0066
12,SO_OG,317,0.0086
26,SO_STG,78,0.0021
13,SO_VG,290,0.0079
21,TI_CARP,109,0.003
17,TI_CATI,243,0.0066
42,TI_CRP,1,0.0
18,TI_TCA,174,0.0047
8,TI_TCAS,927,0.0251
28,TI_TPC,77,0.0021
7,TI_TRAC,973,0.0264
22,TI_TRAP,90,0.0024
1,VD_TC,6425,0.1742
40,ZH_BK,3,0.0001
31,ZH_BRK,65,0.0018
10,ZH_HG,613,0.0166
5,ZH_OG,1082,0.0293
27,ZH_SRK,78,0.0021
3,ZH_SVG,3485,0.0945
9,ZH_VG,923,0.025
47,all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_distribution.csv <==
label,num_occurrences,percent
Civil,8836,0.2396
Criminal,6375,0.1728
Public,10417,0.2824
Social,11254,0.3051
all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
9,Bankruptcy,34,0.0009
10,Competition and Antitrust,11,0.0003
3,Criminal Procedure,509,0.0138
6,Employment Contract,200,0.0054
7,Family,124,0.0034
11,Intellectual Property,3,0.0001
12,Other Fiscal,1,0.0
8,Public Administration,55,0.0015
4,Rental and Lease,400,0.0108
1,Substantive Criminal,1031,0.028
2,Tax,521,0.0141
5,Urban Planning and Environmental,305,0.0083
0,nan,33688,0.9134
13,all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_region_distribution.csv <==
,region,number of decisions,percent
5,Eastern_Switzerland,974,0.0264
3,Espace_Mittelland,3635,0.0986
1,Federation,10583,0.2869
6,Northwestern_Switzerland,188,0.0051
0,Région lémanique,12659,0.3432
4,Ticino,2594,0.0703
2,Zürich,6249,0.1694
7,all,36882,1.0


==> all_plots/law_area_prediction_all/validation/label_year_distribution.csv <==
,year,number of decisions,percent
1,2016,17977,0.4874
0,2017,18905,0.5126
2,all,36882,1.0


==> all_plots/law_sub_area_prediction_all/all/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,22256,22256
mean,3037,3825
std,4252,6886
min,0,2
25%,761,921
50%,2291,2800
75%,3990,4891
max,118166,268891


==> all_plots/law_sub_area_prediction_all/all/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,22256,22256
mean,1986,2484
std,4097,7187
min,82,171
25%,607,754
50%,1099,1333
75%,2171,2584
max,273174,651542


==> all_plots/law_sub_area_prediction_all/all/label_canton_distribution.csv <==
,canton,number of decisions,percent
13,AG,2,0.0001
3,BE,1889,0.0849
8,BL,406,0.0182
9,CH,185,0.0083
4,FR,1760,0.0791
1,GE,4839,0.2174
6,GR,913,0.041
12,JU,10,0.0004
15,NE,1,0.0
10,SG,171,0.0077
5,SO,1144,0.0514
0,TI,6052,0.2719
2,VD,3950,0.1775
14,VS,2,0.0001
11,ZG,163,0.0073
7,ZH,769,0.0346
16,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
45,AG_AK_001,2,0.0001
48,BE_AK_001,1,0.0
22,BE_SRK_001,175,0.0079
4,BE_VB_001,1525,0.0685
42,BE_VB_002,4,0.0002
30,BE_VB_003,79,0.0035
33,BE_VB_004,29,0.0013
43,BE_VB_005,4,0.0002
31,BE_VB_006,72,0.0032
17,BL_SG_001,400,0.018
41,BL_ZMG_001,6,0.0003
29,CH_BGer_012,86,0.0039
35,CH_BGer_015,23,0.001
36,CH_PATG_001,20,0.0009
32,CH_WBK_001,56,0.0025
15,FR_TC_004,457,0.0205
5,FR_TC_005,1303,0.0585
34,GE_CAPJ_001,27,0.0012
2,GE_CJ_003,1866,0.0838
1,GE_CJ_004,2047,0.092
37,GE_CJ_008,16,0.0007
28,GE_CJ_010,93,0.0042
10,GE_TAPI_001,593,0.0266
21,GE_TP_001,197,0.0089
20,GR_KG_003,369,0.0166
12,GR_KG_005,529,0.0238
38,GR_KG_010,15,0.0007
39,JU_TC_003,10,0.0004
49,NE_TC_009,1,0.0
47,SG_ABSK_001,2,0.0001
23,SG_VB_001,169,0.0076
24,SO_OG_002,168,0.0075
27,SO_OG_005,96,0.0043
19,SO_OG_006,371,0.0167
13,SO_STG_001,509,0.0229
14,TI_CARP_001,470,0.0211
3,TI_CATI_001,1700,0.0764
6,TI_CRP_001,1183,0.0532
18,TI_GIAR_001,389,0.0175
11,TI_TE_001,561,0.0252
9,TI_TPC_001,653,0.0293
16,TI_TRAP_001,443,0.0199
8,TI_TRAP_002,653,0.0293
0,VD_TC_003,3844,0.1727
26,VD_TC_005,106,0.0048
46,VS_SRK_001,2,0.0001
25,ZG_VG_004,163,0.0073
40,ZH_BK_004,9,0.0004
44,ZH_OG_005,3,0.0001
7,ZH_SRK_001,757,0.034
50,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_court_distribution.csv <==
,court,number of decisions,percent
31,AG_AK,2,0.0001
32,BE_AK,1,0.0
18,BE_SRK,175,0.0079
3,BE_VB,1713,0.077
15,BL_SG,400,0.018
27,BL_ZMG,6,0.0003
21,CH_BGer,109,0.0049
24,CH_PATG,20,0.0009
22,CH_WBK,56,0.0025
2,FR_TC,1760,0.0791
23,GE_CAPJ,27,0.0012
0,GE_CJ,4022,0.1807
11,GE_TAPI,593,0.0266
17,GE_TP,197,0.0089
7,GR_KG,913,0.041
25,JU_TC,10,0.0004
33,NE_TC,1,0.0
29,SG_ABSK,2,0.0001
19,SG_VB,169,0.0076
10,SO_OG,635,0.0285
13,SO_STG,509,0.0229
14,TI_CARP,470,0.0211
4,TI_CATI,1700,0.0764
5,TI_CRP,1183,0.0532
16,TI_GIAR,389,0.0175
12,TI_TE,561,0.0252
9,TI_TPC,653,0.0293
6,TI_TRAP,1096,0.0492
1,VD_TC,3950,0.1775
30,VS_SRK,2,0.0001
20,ZG_VG,163,0.0073
26,ZH_BK,9,0.0004
28,ZH_OG,3,0.0001
8,ZH_SRK,757,0.034
34,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_distribution.csv <==
label,num_occurrences,percent
Criminal Procedure,4317,0.194
Public Administration,468,0.021
Substantive Criminal,6082,0.2733
Employment Contract,1866,0.0838
Rental and Lease,2056,0.0924
Family,457,0.0205
Tax,4208,0.1891
Urban Planning and Environmental,1694,0.0761
Other Fiscal,4,0.0002
Intellectual Property,20,0.0009
Competition and Antitrust,56,0.0025
Bankruptcy,467,0.021
Expropriation,561,0.0252
all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,Civil,4922,0.2212
0,Criminal,10399,0.4672
1,Public,6935,0.3116
3,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,163,0.0073
3,Eastern_Switzerland,1084,0.0487
2,Espace_Mittelland,4804,0.2159
6,Federation,185,0.0083
5,Northwestern_Switzerland,408,0.0183
0,Région lémanique,8791,0.395
1,Ticino,6052,0.2719
4,Zürich,769,0.0346
8,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/all/label_year_distribution.csv <==
,year,number of decisions,percent
26,1996,17,0.0008
25,1997,18,0.0008
24,1998,19,0.0009
23,1999,24,0.0011
21,2000,129,0.0058
22,2001,116,0.0052
20,2002,172,0.0077
19,2003,215,0.0097
18,2004,416,0.0187
16,2005,538,0.0242
14,2006,710,0.0319
17,2007,489,0.022
15,2008,640,0.0288
13,2009,792,0.0356
10,2010,821,0.0369
12,2011,805,0.0362
11,2012,813,0.0365
9,2013,937,0.0421
8,2014,1215,0.0546
5,2015,1589,0.0714
7,2016,1573,0.0707
3,2017,1621,0.0728
6,2018,1575,0.0708
2,2019,1654,0.0743
1,2020,1848,0.083
0,2021,1891,0.085
4,2022,1619,0.0727
27,all,22256,1.0


==> all_plots/law_sub_area_prediction_all/test/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,8587,8587
mean,3502,4412
std,3900,5895
min,0,2
25%,1188,1448
50%,2798,3489
75%,4759,5879
max,108456,190524


==> all_plots/law_sub_area_prediction_all/test/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,8587,8587
mean,2348,2957
std,4598,6881
min,82,171
25%,679,836
50%,1237,1511
75%,2420,2904
max,125015,260296


==> all_plots/law_sub_area_prediction_all/test/label_canton_distribution.csv <==
,canton,number of decisions,percent
2,BE,1128,0.1314
10,BL,99,0.0115
11,CH,37,0.0043
3,FR,1046,0.1218
0,GE,2000,0.2329
6,GR,368,0.0429
12,JU,7,0.0008
14,NE,1,0.0001
8,SG,169,0.0197
5,SO,661,0.077
4,TI,728,0.0848
1,VD,1950,0.2271
13,VS,2,0.0002
9,ZG,163,0.019
7,ZH,228,0.0266
15,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
15,BE_SRK_001,145,0.0169
1,BE_VB_001,893,0.104
35,BE_VB_002,2,0.0002
23,BE_VB_003,43,0.005
32,BE_VB_004,3,0.0003
37,BE_VB_005,1,0.0001
24,BE_VB_006,41,0.0048
18,BL_SG_001,99,0.0115
31,CH_BGer_015,5,0.0006
28,CH_PATG_001,11,0.0013
27,CH_WBK_001,21,0.0024
8,FR_TC_004,266,0.031
3,FR_TC_005,780,0.0908
26,GE_CAPJ_001,22,0.0026
5,GE_CJ_003,514,0.0599
2,GE_CJ_004,883,0.1028
6,GE_TAPI_001,480,0.0559
17,GE_TP_001,101,0.0118
10,GR_KG_003,184,0.0214
11,GR_KG_005,181,0.0211
33,GR_KG_010,3,0.0003
29,JU_TC_003,7,0.0008
36,NE_TC_009,1,0.0001
12,SG_VB_001,169,0.0197
16,SO_OG_002,136,0.0158
19,SO_OG_005,95,0.0111
7,SO_OG_006,283,0.033
14,SO_STG_001,147,0.0171
20,TI_CARP_001,56,0.0065
4,TI_CATI_001,587,0.0684
25,TI_TPC_001,37,0.0043
22,TI_TRAP_002,48,0.0056
0,VD_TC_003,1896,0.2208
21,VD_TC_005,54,0.0063
34,VS_SRK_001,2,0.0002
13,ZG_VG_004,163,0.019
30,ZH_BK_004,6,0.0007
38,ZH_OG_005,1,0.0001
9,ZH_SRK_001,221,0.0257
39,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_court_distribution.csv <==
,court,number of decisions,percent
12,BE_SRK,145,0.0169
3,BE_VB,983,0.1145
14,BL_SG,99,0.0115
23,CH_BGer,5,0.0006
20,CH_PATG,11,0.0013
19,CH_WBK,21,0.0024
2,FR_TC,1046,0.1218
18,GE_CAPJ,22,0.0026
1,GE_CJ,1397,0.1627
6,GE_TAPI,480,0.0559
13,GE_TP,101,0.0118
7,GR_KG,368,0.0429
21,JU_TC,7,0.0008
26,NE_TC,1,0.0001
9,SG_VB,169,0.0197
5,SO_OG,514,0.0599
11,SO_STG,147,0.0171
15,TI_CARP,56,0.0065
4,TI_CATI,587,0.0684
17,TI_TPC,37,0.0043
16,TI_TRAP,48,0.0056
0,VD_TC,1950,0.2271
24,VS_SRK,2,0.0002
10,ZG_VG,163,0.019
22,ZH_BK,6,0.0007
25,ZH_OG,1,0.0001
8,ZH_SRK,221,0.0257
27,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_distribution.csv <==
label,num_occurrences,percent
Public Administration,296,0.0345
Substantive Criminal,2381,0.2773
Employment Contract,514,0.0599
Rental and Lease,889,0.1035
Criminal Procedure,1145,0.1333
Family,266,0.031
Tax,1722,0.2005
Urban Planning and Environmental,1062,0.1237
Other Fiscal,1,0.0001
Intellectual Property,11,0.0013
Competition and Antitrust,21,0.0024
Bankruptcy,279,0.0325
all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,Civil,1980,0.2306
0,Criminal,3526,0.4106
1,Public,3081,0.3588
3,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_region_distribution.csv <==
,region,number of decisions,percent
5,Central_Switzerland,163,0.019
3,Eastern_Switzerland,537,0.0625
1,Espace_Mittelland,2843,0.3311
7,Federation,37,0.0043
6,Northwestern_Switzerland,99,0.0115
0,Région lémanique,3952,0.4602
2,Ticino,728,0.0848
4,Zürich,228,0.0266
8,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/test/label_year_distribution.csv <==
,year,number of decisions,percent
4,2018,1575,0.1834
2,2019,1654,0.1926
1,2020,1848,0.2152
0,2021,1891,0.2202
3,2022,1619,0.1885
5,all,8587,1.0


==> all_plots/law_sub_area_prediction_all/train/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10475,10475
mean,2619,3289
std,4573,7547
min,0,2
25%,0,2
50%,1849,2243
75%,3332,4023
max,118166,268891


==> all_plots/law_sub_area_prediction_all/train/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,10475,10475
mean,1665,2062
std,3548,7246
min,114,182
25%,565,704
50%,1009,1215
75%,1974,2331
max,273174,651542


==> all_plots/law_sub_area_prediction_all/train/label_canton_distribution.csv <==
,canton,number of decisions,percent
11,AG,2,0.0002
5,BE,408,0.0389
8,BL,217,0.0207
9,CH,129,0.0123
7,FR,250,0.0239
1,GE,2195,0.2095
3,GR,465,0.0444
12,JU,1,0.0001
10,SG,2,0.0002
6,SO,294,0.0281
0,TI,4804,0.4586
2,VD,1248,0.1191
4,ZH,460,0.0439
13,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
38,AG_AK_001,2,0.0002
35,BE_SRK_001,3,0.0003
11,BE_VB_001,327,0.0312
36,BE_VB_002,2,0.0002
27,BE_VB_003,20,0.0019
25,BE_VB_004,24,0.0023
40,BE_VB_005,2,0.0002
23,BE_VB_006,30,0.0029
15,BL_SG_001,212,0.0202
33,BL_ZMG_001,5,0.0005
20,CH_BGer_012,86,0.0082
29,CH_BGer_015,13,0.0012
32,CH_PATG_001,6,0.0006
24,CH_WBK_001,24,0.0023
21,FR_TC_004,67,0.0064
16,FR_TC_005,183,0.0175
34,GE_CAPJ_001,5,0.0005
2,GE_CJ_003,1152,0.11
4,GE_CJ_004,767,0.0732
28,GE_CJ_008,16,0.0015
19,GE_CJ_010,93,0.0089
18,GE_TAPI_001,108,0.0103
22,GE_TP_001,54,0.0052
17,GR_KG_003,152,0.0145
13,GR_KG_005,301,0.0287
30,GR_KG_010,12,0.0011
42,JU_TC_003,1,0.0001
41,SG_ABSK_001,2,0.0002
39,SO_OG_002,2,0.0002
31,SO_OG_006,8,0.0008
14,SO_STG_001,284,0.0271
12,TI_CARP_001,305,0.0291
3,TI_CATI_001,870,0.0831
1,TI_CRP_001,1182,0.1128
10,TI_GIAR_001,389,0.0371
5,TI_TE_001,561,0.0536
6,TI_TPC_001,539,0.0515
9,TI_TRAP_001,443,0.0423
7,TI_TRAP_002,515,0.0492
0,VD_TC_003,1227,0.1171
26,VD_TC_005,21,0.002
37,ZH_OG_005,2,0.0002
8,ZH_SRK_001,458,0.0437
43,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_court_distribution.csv <==
,court,number of decisions,percent
26,AG_AK,2,0.0002
23,BE_SRK,3,0.0003
9,BE_VB,405,0.0387
14,BL_SG,212,0.0202
21,BL_ZMG,5,0.0005
16,CH_BGer,99,0.0095
20,CH_PATG,6,0.0006
18,CH_WBK,24,0.0023
13,FR_TC,250,0.0239
22,GE_CAPJ,5,0.0005
0,GE_CJ,2028,0.1936
15,GE_TAPI,108,0.0103
17,GE_TP,54,0.0052
7,GR_KG,465,0.0444
27,JU_TC,1,0.0001
25,SG_ABSK,2,0.0002
19,SO_OG,10,0.001
12,SO_STG,284,0.0271
11,TI_CARP,305,0.0291
4,TI_CATI,870,0.0831
2,TI_CRP,1182,0.1128
10,TI_GIAR,389,0.0371
5,TI_TE,561,0.0536
6,TI_TPC,539,0.0515
3,TI_TRAP,958,0.0915
1,VD_TC,1248,0.1191
24,ZH_OG,2,0.0002
8,ZH_SRK,458,0.0437
28,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_distribution.csv <==
label,num_occurrences,percent
Criminal Procedure,2663,0.2542
Public Administration,117,0.0112
Substantive Criminal,2670,0.2549
Employment Contract,1152,0.11
Rental and Lease,767,0.0732
Family,67,0.0064
Tax,1965,0.1876
Urban Planning and Environmental,327,0.0312
Other Fiscal,2,0.0002
Intellectual Property,6,0.0006
Competition and Antitrust,24,0.0023
Bankruptcy,154,0.0147
Expropriation,561,0.0536
all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,Civil,2170,0.2072
0,Criminal,5333,0.5091
1,Public,2972,0.2837
3,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_region_distribution.csv <==
,region,number of decisions,percent
3,Eastern_Switzerland,467,0.0446
2,Espace_Mittelland,953,0.091
6,Federation,129,0.0123
5,Northwestern_Switzerland,219,0.0209
1,Région lémanique,3443,0.3287
0,Ticino,4804,0.4586
4,Zürich,460,0.0439
7,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/train/label_year_distribution.csv <==
,year,number of decisions,percent
19,1996,17,0.0016
18,1997,18,0.0017
17,1998,19,0.0018
16,1999,24,0.0023
14,2000,129,0.0123
15,2001,116,0.0111
13,2002,172,0.0164
12,2003,215,0.0205
11,2004,416,0.0397
9,2005,538,0.0514
7,2006,710,0.0678
10,2007,489,0.0467
8,2008,640,0.0611
6,2009,792,0.0756
3,2010,821,0.0784
5,2011,805,0.0768
4,2012,813,0.0776
2,2013,937,0.0895
1,2014,1215,0.116
0,2015,1589,0.1517
20,all,10475,1.0


==> all_plots/law_sub_area_prediction_all/validation/considerations_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,3194,3194
mean,3162,4009
std,3917,6952
min,0,2
25%,1298,1564
50%,2590,3138
75%,4081,5070
max,82024,204393


==> all_plots/law_sub_area_prediction_all/validation/facts_input_length_distribution.csv <==
measure,num_tokens_spacy,num_tokens_bert
count,3194,3194
mean,2065,2595
std,4263,7701
min,150,174
25%,604,738
50%,1070,1282
75%,2149,2552
max,145246,337878


==> all_plots/law_sub_area_prediction_all/validation/label_canton_distribution.csv <==
,canton,number of decisions,percent
4,BE,353,0.1105
6,BL,90,0.0282
9,CH,19,0.0059
3,FR,464,0.1453
1,GE,644,0.2016
8,GR,80,0.025
10,JU,2,0.0006
5,SO,189,0.0592
2,TI,520,0.1628
0,VD,752,0.2354
7,ZH,81,0.0254
11,all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_chamber_distribution.csv <==
,chamber,number of decisions,percent
28,BE_AK_001,1,0.0003
19,BE_SRK_001,27,0.0085
3,BE_VB_001,305,0.0955
20,BE_VB_003,16,0.005
27,BE_VB_004,2,0.0006
30,BE_VB_005,1,0.0003
33,BE_VB_006,1,0.0003
9,BL_SG_001,89,0.0279
29,BL_ZMG_001,1,0.0003
23,CH_BGer_015,5,0.0016
24,CH_PATG_001,3,0.0009
21,CH_WBK_001,11,0.0034
6,FR_TC_004,124,0.0388
2,FR_TC_005,340,0.1064
5,GE_CJ_003,200,0.0626
1,GE_CJ_004,397,0.1243
22,GE_TAPI_001,5,0.0016
15,GE_TP_001,42,0.0131
16,GR_KG_003,33,0.0103
14,GR_KG_005,47,0.0147
26,JU_TC_003,2,0.0006
18,SO_OG_002,30,0.0094
31,SO_OG_005,1,0.0003
10,SO_OG_006,80,0.025
11,SO_STG_001,78,0.0244
7,TI_CARP_001,109,0.0341
4,TI_CATI_001,243,0.0761
32,TI_CRP_001,1,0.0003
13,TI_TPC_001,77,0.0241
8,TI_TRAP_002,90,0.0282
0,VD_TC_003,721,0.2257
17,VD_TC_005,31,0.0097
25,ZH_BK_004,3,0.0009
12,ZH_SRK_001,78,0.0244
34,all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_court_distribution.csv <==
,court,number of decisions,percent
21,BE_AK,1,0.0003
14,BE_SRK,27,0.0085
3,BE_VB,325,0.1018
8,BL_SG,89,0.0279
23,BL_ZMG,1,0.0003
17,CH_BGer,5,0.0016
19,CH_PATG,3,0.0009
15,CH_WBK,11,0.0034
2,FR_TC,464,0.1453
1,GE_CJ,597,0.1869
16,GE_TAPI,5,0.0016
13,GE_TP,42,0.0131
9,GR_KG,80,0.025
20,JU_TC,2,0.0006
5,SO_OG,111,0.0348
11,SO_STG,78,0.0244
6,TI_CARP,109,0.0341
4,TI_CATI,243,0.0761
22,TI_CRP,1,0.0003
12,TI_TPC,77,0.0241
7,TI_TRAP,90,0.0282
0,VD_TC,752,0.2354
18,ZH_BK,3,0.0009
10,ZH_SRK,78,0.0244
24,all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_distribution.csv <==
label,num_occurrences,percent
Public Administration,55,0.0172
Substantive Criminal,1031,0.3228
Rental and Lease,400,0.1252
Employment Contract,200,0.0626
Criminal Procedure,509,0.1594
Family,124,0.0388
Tax,521,0.1631
Urban Planning and Environmental,305,0.0955
Other Fiscal,1,0.0003
Intellectual Property,3,0.0009
Competition and Antitrust,11,0.0034
Bankruptcy,34,0.0106
all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,Civil,772,0.2417
0,Criminal,1540,0.4822
1,Public,882,0.2761
3,all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_region_distribution.csv <==
,region,number of decisions,percent
5,Eastern_Switzerland,80,0.025
1,Espace_Mittelland,1008,0.3156
6,Federation,19,0.0059
3,Northwestern_Switzerland,90,0.0282
0,Région lémanique,1396,0.4371
2,Ticino,520,0.1628
4,Zürich,81,0.0254
7,all,3194,1.0


==> all_plots/law_sub_area_prediction_all/validation/label_year_distribution.csv <==
,year,number of decisions,percent
1,2016,1573,0.4925
0,2017,1621,0.5075
2,all,3194,1.0


==> all_plots/leading_decisions/considerations_input_length_distribution.csv <==
measure,Words,BERT
count,21171.0,21171.0
mean,1655.0,2526.0
std,1320.0,2056.0
min,0.0,2.0
25%,796.0,1196.0
50%,1335.0,2015.0
75%,2139.0,3268.0
max,17680.0,29878.0
90%,3189.0,4898.0
95%,4020.0,6232.0
97.5%,5080.0,7833.0
99%,6604.0,10349.0


==> all_plots/leading_decisions/facts_input_length_distribution.csv <==
measure,Words,BERT
count,21171.0,21171.0
mean,349.0,526.0
std,287.0,424.0
min,0.0,2.0
25%,178.0,275.0
50%,295.0,448.0
75%,460.0,692.0
max,5183.0,7501.0
90%,686.0,1024.0
95%,871.0,1290.0
97.5%,1064.0,1582.0
99%,1338.0,1991.0


==> all_plots/leading_decisions/rulings_input_length_distribution.csv <==
measure,Words,BERT
count,21171.0,21171.0
mean,91.0,147.0
std,605.0,986.0
min,0.0,2.0
25%,0.0,2.0
50%,0.0,2.0
75%,10.0,21.0
max,23626.0,37166.0
90%,34.0,53.0
95%,65.0,101.0
97.5%,1197.0,1870.0
99%,2679.0,4208.0


==> all_plots/regeste/regeste_input_length_distribution.csv <==
measure,Words,BERT
count,16592.0,16592.0
mean,75.0,161.0
std,47.0,117.0
min,1.0,5.0
25%,43.0,83.0
50%,65.0,131.0
75%,96.0,203.0
max,779.0,2125.0
90%,133.0,305.0
95%,162.0,387.0
97.5%,187.0,467.0
99%,229.0,568.0


==> all_plots/regeste/text_input_length_distribution.csv <==
measure,Words,BERT
count,16592.0,16592.0
mean,1911.0,2890.0
std,1357.0,2092.0
min,57.0,98.0
25%,1034.0,1549.0
50%,1613.0,2427.0
75%,2426.0,3662.0
max,24158.0,38012.0
90%,3432.0,5235.0
95%,4248.0,6483.0
97.5%,5210.0,7922.0
99%,6845.0,10556.0


==> all_plots/swiss_legislation/pdf_content_input_length_distribution.csv <==
measure,Words,BERT
count,35698.0,35698.0
mean,3250.0,5111.0
std,7300.0,11904.0
min,0.0,2.0
25%,664.0,1062.0
50%,1538.0,2417.0
75%,3397.0,5244.0
max,632755.0,1118726.0
90%,7103.0,11104.0
95%,10982.0,17095.0
97.5%,16917.0,25980.0
99%,28101.0,44360.0


==> all_plots/swiss_rulings/train/all_canton_distribution.csv <==
,canton,number of decisions,percent
9,AG,8645,0.0136
23,AI,61,0.0001
16,AR,2310,0.0036
6,BE,14408,0.0226
11,BL,7518,0.0118
10,BS,7709,0.0121
0,CH,256571,0.4022
8,FR,10409,0.0163
3,GE,68393,0.1072
21,GL,551,0.0009
7,GR,11306,0.0177
18,JU,764,0.0012
14,LU,4292,0.0067
13,NE,6463,0.0101
22,NW,261,0.0004
5,SG,22645,0.0355
20,SH,589,0.0009
12,SO,6548,0.0103
17,SZ,2149,0.0034
4,TI,54715,0.0858
24,UR,9,0.0
1,VD,77661,0.1217
15,VS,3044,0.0048
19,ZG,640,0.001
2,ZH,70231,0.1101
25,all,637892,1.0


==> all_plots/swiss_rulings/train/all_chamber_distribution.csv <==
,chamber,number of decisions,percent
202,AG_AK_001,79,0.0001
244,AG_AUK_001,21,0.0
268,AG_GB_001,9,0.0
157,AG_HG_001,255,0.0004
209,AG_HG_002,60,0.0001
227,AG_LWRK_001,35,0.0001
270,AG_OGA_001,9,0.0
196,AG_OGA_002,88,0.0001
261,AG_OGA_003,10,0.0
308,AG_OGA_004,2,0.0
307,AG_OGA_005,2,0.0
263,AG_OGA_006,10,0.0
248,AG_OGA_999,17,0.0
114,AG_OG_001,578,0.0009
279,AG_OG_002,8,0.0
290,AG_OG_003,6,0.0
239,AG_OG_004,28,0.0
181,AG_OG_005,124,0.0002
64,AG_OG_006,1504,0.0024
113,AG_OG_007,581,0.0009
106,AG_OG_008,662,0.001
178,AG_OG_009,134,0.0002
170,AG_OG_010,168,0.0003
139,AG_OG_011,382,0.0006
237,AG_OG_012,28,0.0
151,AG_OG_013,288,0.0005
287,AG_OG_014,6,0.0
257,AG_OG_998,13,0.0
108,AG_OG_999,645,0.001
282,AG_OSB_001,7,0.0
208,AG_PRG_001,62,0.0001
172,AG_RGAR_001,151,0.0002
210,AG_SKBG_001,59,0.0001
175,AG_SRG_001,145,0.0002
150,AG_SVWG_001,294,0.0005
125,AG_SVWG_002,472,0.0007
156,AG_VB_001,260,0.0004
122,AG_VB_002,480,0.0008
96,AG_VG_001,864,0.0014
272,AG_VG_002,9,0.0
199,AG_VSG_001,82,0.0001
273,AG_VSG_002,8,0.0
231,AI_KG_001,33,0.0001
238,AI_XX_001,28,0.0
304,AR_KG_001,2,0.0
313,AR_KG_004,1,0.0
61,AR_KG_005,1689,0.0026
258,AR_KG_999,13,0.0
207,AR_OG_001,63,0.0001
174,AR_OG_002,149,0.0002
164,AR_OG_003,196,0.0003
173,AR_OG_004,150,0.0002
288,AR_OG_005,6,0.0
229,AR_OG_006,34,0.0001
300,AR_OG_007,3,0.0
297,AR_OG_008,4,0.0
214,BE_AK_001,55,0.0001
255,BE_NAB_001,13,0.0
252,BE_NAB_002,14,0.0
195,BE_NAB_003,88,0.0001
135,BE_OG_001,411,0.0006
223,BE_OG_002,40,0.0001
254,BE_OG_003,14,0.0
83,BE_OG_005,1152,0.0018
198,BE_OG_007,85,0.0001
62,BE_OG_008,1688,0.0026
206,BE_OG_999,63,0.0001
167,BE_SRK_001,175,0.0003
63,BE_VB_001,1525,0.0024
226,BE_VB_002,36,0.0001
201,BE_VB_003,80,0.0001
233,BE_VB_004,32,0.0001
298,BE_VB_005,4,0.0
204,BE_VB_006,72,0.0001
20,BE_VG_001,8861,0.0139
177,BL_EG_001,139,0.0002
25,BL_KG_001,6580,0.0103
103,BL_SG_001,718,0.0011
200,BL_ZMG_001,81,0.0001
27,BS_APG_001,6237,0.0098
66,BS_SVG_001,1472,0.0023
48,CH_BGE_001,2504,0.0039
58,CH_BGE_002,1756,0.0028
59,CH_BGE_003,1718,0.0027
34,CH_BGE_004,4584,0.0072
41,CH_BGE_005,3641,0.0057
39,CH_BGE_006,3778,0.0059
44,CH_BGE_007,3251,0.0051
3,CH_BGer_001,23809,0.0373
5,CH_BGer_002,21901,0.0343
8,CH_BGer_004,15322,0.024
6,CH_BGer_005,21350,0.0335
15,CH_BGer_006,10739,0.0168
9,CH_BGer_008,14748,0.0231
10,CH_BGer_009,14507,0.0227
77,CH_BGer_010,1270,0.002
19,CH_BGer_011,9460,0.0148
190,CH_BGer_012,104,0.0002
305,CH_BGer_013,2,0.0
211,CH_BGer_015,59,0.0001
12,CH_BGer_016,13878,0.0218
245,CH_BGer_999,19,0.0
17,CH_BSTG_001,9728,0.0153
0,CH_BVGE_001,77768,0.1219
133,CH_EDÖB_001,420,0.0007
166,CH_PATG_001,180,0.0003
203,CH_WBK_001,75,0.0001
50,FR_TC_001,2305,0.0036
149,FR_TC_003,296,0.0005
121,FR_TC_004,482,0.0008
72,FR_TC_005,1383,0.0022
100,FR_TC_006,767,0.0012
56,FR_TC_007,1849,0.0029
128,FR_TC_010,458,0.0007
46,FR_TC_011,2841,0.0045
241,FR_TC_012,23,0.0
293,FR_TC_999,5,0.0
232,GE_CAPJ_001,33,0.0001
29,GE_CJ_001,5675,0.0089
43,GE_CJ_002,3256,0.0051
54,GE_CJ_003,2005,0.0031
52,GE_CJ_004,2210,0.0035
81,GE_CJ_005,1196,0.0019
69,GE_CJ_006,1433,0.0022
40,GE_CJ_007,3757,0.0059
249,GE_CJ_008,17,0.0
47,GE_CJ_009,2631,0.0041
194,GE_CJ_010,93,0.0001
42,GE_CJ_011,3396,0.0053
192,GE_CJ_012,94,0.0001
7,GE_CJ_013,17864,0.028
4,GE_CJ_014,23707,0.0372
161,GE_CJ_015,199,0.0003
110,GE_TAPI_001,602,0.0009
159,GE_TP_001,225,0.0004
301,GL_KG_001,3,0.0
292,GL_KG_002,5,0.0
165,GL_OG_001,180,0.0003
142,GL_VG_001,363,0.0006
136,GR_KG_001,403,0.0006
146,GR_KG_002,332,0.0005
117,GR_KG_003,570,0.0009
130,GR_KG_004,434,0.0007
107,GR_KG_005,653,0.001
86,GR_KG_006,1061,0.0017
126,GR_KG_007,462,0.0007
242,GR_KG_010,22,0.0
73,GR_KG_999,1372,0.0022
82,GR_VG_001,1153,0.0018
76,GR_VG_002,1295,0.002
79,GR_VG_003,1263,0.002
98,GR_VG_004,813,0.0013
90,GR_VG_005,968,0.0015
120,GR_VG_006,505,0.0008
228,JU_TC_001,34,0.0001
176,JU_TC_002,142,0.0002
234,JU_TC_003,31,0.0
184,JU_TC_004,119,0.0002
145,JU_TC_005,350,0.0005
230,JU_TC_006,33,0.0001
283,JU_TC_007,7,0.0
312,JU_TC_008,1,0.0
284,JU_TC_009,6,0.0
251,JU_TC_010,15,0.0
295,JU_TC_011,4,0.0
286,JU_TC_999,6,0.0
250,JU_TPI_006,16,0.0
187,LU_AUK_001,107,0.0002
265,LU_BKD_001,10,0.0
269,LU_BZG_001,9,0.0
278,LU_GSD_001,8,0.0
235,LU_JSD_001,31,0.0
162,LU_KG_001,199,0.0003
205,LU_KG_002,72,0.0001
193,LU_KG_003,93,0.0001
153,LU_KG_004,270,0.0004
45,LU_KG_999,3207,0.005
152,LU_RR_001,286,0.0004
271,NE_ARA_001,9,0.0
212,NE_ASL_001,57,0.0001
221,NE_ASS_001,43,0.0001
218,NE_ATS_001,49,0.0001
262,NE_CA_001,10,0.0
144,NE_TC_001,357,0.0006
129,NE_TC_002,437,0.0007
109,NE_TC_003,638,0.001
143,NE_TC_004,360,0.0006
102,NE_TC_005,741,0.0012
309,NE_TC_006,2,0.0
160,NE_TC_007,202,0.0003
116,NE_TC_008,573,0.0009
134,NE_TC_009,411,0.0006
163,NE_TC_010,197,0.0003
306,NE_TC_011,2,0.0
74,NE_TC_012,1339,0.0021
91,NE_TC_013,955,0.0015
281,NE_TC_014,7,0.0
225,NE_TC_015,38,0.0001
240,NE_TC_999,23,0.0
267,NE_TR_001,9,0.0
294,NE_TR_002,4,0.0
155,NW_OG_001,261,0.0004
259,SG_ABSK_001,12,0.0
216,SG_HG_001,54,0.0001
93,SG_KGN_001,933,0.0015
23,SG_KGN_999,6920,0.0108
158,SG_KG_001,227,0.0004
104,SG_KG_002,717,0.0011
247,SG_KG_003,18,0.0
213,SG_KG_999,56,0.0001
197,SG_OG_002,86,0.0001
148,SG_OG_003,323,0.0005
138,SG_OG_004,403,0.0006
191,SG_OG_005,96,0.0002
189,SG_OG_006,106,0.0002
168,SG_VB_001,173,0.0003
53,SG_VGN_001,2142,0.0034
49,SG_VG_001,2500,0.0039
24,SG_VSG_001,6749,0.0106
84,SG_VWEK_001,1130,0.0018
112,SH_OG_001,589,0.0009
302,SO_OG_001,3,0.0
101,SO_OG_002,745,0.0012
118,SO_OG_003,530,0.0008
92,SO_OG_004,938,0.0015
186,SO_OG_005,111,0.0002
127,SO_OG_006,462,0.0007
220,SO_OG_999,46,0.0001
296,SO_SK_001,4,0.0
119,SO_STG_001,517,0.0008
60,SO_VG_001,1709,0.0027
65,SO_VSG_001,1483,0.0023
154,SZ_KG_001,263,0.0004
137,SZ_KG_002,403,0.0006
141,SZ_KG_003,364,0.0006
85,SZ_KG_004,1080,0.0017
224,SZ_KG_999,39,0.0001
123,TI_CARP_001,478,0.0007
38,TI_CATI_001,3855,0.006
70,TI_CRP_001,1430,0.0022
88,TI_GIAR_001,1022,0.0016
32,TI_PP_001,5348,0.0084
14,TI_TCAS_001,11868,0.0186
26,TI_TCA_001,6276,0.0098
115,TI_TE_001,575,0.0009
71,TI_TPC_001,1392,0.0022
37,TI_TRAC_001,4095,0.0064
31,TI_TRAC_002,5399,0.0085
147,TI_TRAC_003,324,0.0005
111,TI_TRAC_004,593,0.0009
57,TI_TRAC_005,1757,0.0028
21,TI_TRAC_006,7461,0.0117
132,TI_TRAC_007,429,0.0007
124,TI_TRAP_001,476,0.0007
105,TI_TRAP_002,674,0.0011
78,TI_TRPI_001,1263,0.002
275,UR_OG_004,8,0.0
310,UR_OG_005,1,0.0
131,VD_TC_001,434,0.0007
22,VD_TC_002,6982,0.0109
35,VD_TC_003,4416,0.0069
13,VD_TC_004,12200,0.0191
180,VD_TC_005,125,0.0002
95,VD_TC_006,922,0.0014
89,VD_TC_007,971,0.0015
51,VD_TC_008,2278,0.0036
33,VD_TC_009,5018,0.0079
28,VD_TC_010,5832,0.0091
16,VD_TC_013,10514,0.0165
246,VD_TC_014,18,0.0
276,VD_TC_015,8,0.0
260,VD_TC_016,12,0.0
94,VD_TC_017,926,0.0015
179,VD_TC_018,129,0.0002
80,VD_TC_019,1260,0.002
215,VD_TC_020,55,0.0001
188,VD_TC_030,106,0.0002
2,VD_TC_031,25311,0.0397
303,VD_TC_032,2,0.0
253,VD_TC_999,14,0.0
289,VD_TN_001,6,0.0
182,VD_TPHA_001,122,0.0002
285,VS_AG_999,6,0.0
256,VS_BZG_001,13,0.0
264,VS_BZG_002,10,0.0
243,VS_BZG_003,21,0.0
280,VS_BZG_004,8,0.0
183,VS_BZG_005,119,0.0002
236,VS_BZG_006,30,0.0
277,VS_BZG_007,8,0.0
266,VS_BZG_008,10,0.0
291,VS_BZG_009,5,0.0
97,VS_BZG_999,825,0.0013
274,VS_SRK_001,8,0.0
55,VS_TC_001,1981,0.0031
140,ZG_VG_001,366,0.0006
219,ZG_VG_002,49,0.0001
217,ZG_VG_003,53,0.0001
169,ZG_VG_004,172,0.0003
185,ZH_BK_004,115,0.0002
87,ZH_BRK_001,1028,0.0016
36,ZH_HG_001,4180,0.0066
67,ZH_KSG_001,1460,0.0023
11,ZH_OG_001,14013,0.022
30,ZH_OG_002,5658,0.0089
311,ZH_OG_003,1,0.0
75,ZH_OG_004,1306,0.002
222,ZH_OG_005,42,0.0001
68,ZH_OG_006,1458,0.0023
171,ZH_OG_999,155,0.0002
299,ZH_SOBE_001,3,0.0
99,ZH_SRK_001,769,0.0012
1,ZH_SVG_001,30541,0.0479
18,ZH_VG_001,9502,0.0149
314,all,637892,1.0


==> all_plots/swiss_rulings/train/all_court_distribution.csv <==
,court,number of decisions,percent
81,AG_AK,79,0.0001
95,AG_AUK,21,0.0
102,AG_GB,9,0.0
63,AG_HG,315,0.0005
90,AG_LWRK,35,0.0001
22,AG_OG,5155,0.0081
74,AG_OGA,138,0.0002
108,AG_OSB,7,0.0
83,AG_PRG,62,0.0001
71,AG_RGAR,151,0.0002
84,AG_SKBG,59,0.0001
72,AG_SRG,145,0.0002
50,AG_SVWG,766,0.0012
52,AG_VB,740,0.0012
48,AG_VG,873,0.0014
79,AG_VSG,90,0.0001
91,AI_KG,33,0.0001
94,AI_XX,28,0.0
34,AR_KG,1705,0.0027
55,AR_OG,605,0.0009
86,BE_AK,55,0.0001
76,BE_NAB,115,0.0002
26,BE_OG,3453,0.0054
69,BE_SRK,175,0.0003
32,BE_VB,1749,0.0027
12,BE_VG,8861,0.0139
73,BL_EG,139,0.0002
15,BL_KG,6580,0.0103
53,BL_SG,718,0.0011
80,BL_ZMG,81,0.0001
18,BS_APG,6237,0.0098
36,BS_SVG,1472,0.0023
6,CH_BGE,21232,0.0333
0,CH_BGer,147168,0.2307
10,CH_BSTG,9728,0.0153
1,CH_BVGE,77768,0.1219
61,CH_EDÖB,420,0.0007
67,CH_PATG,180,0.0003
82,CH_WBK,75,0.0001
9,FR_TC,10409,0.0163
92,GE_CAPJ,33,0.0001
3,GE_CJ,67533,0.1059
56,GE_TAPI,602,0.0009
66,GE_TP,225,0.0004
105,GL_KG,8,0.0
68,GL_OG,180,0.0003
62,GL_VG,363,0.0006
21,GR_KG,5309,0.0083
19,GR_VG,5997,0.0094
51,JU_TC,748,0.0012
96,JU_TPI,16,0.0
78,LU_AUK,107,0.0002
99,LU_BKD,10,0.0
101,LU_BZG,9,0.0
106,LU_GSD,8,0.0
93,LU_JSD,31,0.0
25,LU_KG,3841,0.006
64,LU_RR,286,0.0004
103,NE_ARA,9,0.0
85,NE_ASL,57,0.0001
89,NE_ASS,43,0.0001
88,NE_ATS,49,0.0001
100,NE_CA,10,0.0
16,NE_TC,6282,0.0098
97,NE_TR,13,0.0
65,NW_OG,261,0.0004
98,SG_ABSK,12,0.0
87,SG_HG,54,0.0001
46,SG_KG,1018,0.0016
13,SG_KGN,7853,0.0123
47,SG_OG,1014,0.0016
70,SG_VB,173,0.0003
28,SG_VG,2500,0.0039
30,SG_VGN,2142,0.0034
14,SG_VSG,6749,0.0106
42,SG_VWEK,1130,0.0018
57,SH_OG,589,0.0009
27,SO_OG,2835,0.0044
111,SO_SK,4,0.0
59,SO_STG,517,0.0008
33,SO_VG,1709,0.0027
35,SO_VSG,1483,0.0023
29,SZ_KG,2149,0.0034
60,TI_CARP,478,0.0007
24,TI_CATI,3855,0.006
38,TI_CRP,1430,0.0022
45,TI_GIAR,1022,0.0016
20,TI_PP,5348,0.0084
17,TI_TCA,6276,0.0098
8,TI_TCAS,11868,0.0186
58,TI_TE,575,0.0009
39,TI_TPC,1392,0.0022
7,TI_TRAC,20058,0.0314
41,TI_TRAP,1150,0.0018
40,TI_TRPI,1263,0.002
104,UR_OG,9,0.0
2,VD_TC,77533,0.1215
109,VD_TN,6,0.0
75,VD_TPHA,122,0.0002
110,VS_AG,6,0.0
43,VS_BZG,1049,0.0016
107,VS_SRK,8,0.0
31,VS_TC,1981,0.0031
54,ZG_VG,640,0.001
77,ZH_BK,115,0.0002
44,ZH_BRK,1028,0.0016
23,ZH_HG,4180,0.0066
37,ZH_KSG,1460,0.0023
5,ZH_OG,22633,0.0355
112,ZH_SOBE,3,0.0
49,ZH_SRK,769,0.0012
4,ZH_SVG,30541,0.0479
11,ZH_VG,9502,0.0149
113,all,637892,1.0


==> all_plots/swiss_rulings/train/all_law_area_distribution.csv <==
,law_area,number of decisions,percent
2,Civil,104999,0.1646
3,Criminal,69581,0.1091
0,Public,144591,0.2267
1,Social,129015,0.2023
4,uncategorized,189706,0.2974
5,all,637892,1.0


==> all_plots/swiss_rulings/train/all_law_sub_area_distribution.csv <==
,law_sub_area,number of decisions,percent
8,Bankruptcy,778,0.0012
12,Competition and Antitrust,75,0.0001
2,Criminal Procedure,7784,0.0122
5,Employment Contract,2005,0.0031
9,Expropriation,575,0.0009
10,Family,482,0.0008
11,Intellectual Property,180,0.0003
14,Other Fiscal,4,0.0
7,Public Administration,902,0.0014
4,Rental and Lease,2325,0.0036
13,Social Security,7,0.0
1,Substantive Criminal,8350,0.0131
3,Tax,6716,0.0105
6,Urban Planning and Environmental,1698,0.0027
0,nan,606011,0.95
15,all,637892,1.0


==> all_plots/swiss_rulings/train/all_region_distribution.csv <==
,region,number of decisions,percent
7,Central_Switzerland,7351,0.0115
5,Eastern_Switzerland,37462,0.0587
4,Espace_Mittelland,38592,0.0605
0,Federation,256571,0.4022
6,Northwestern_Switzerland,23872,0.0374
1,Région lémanique,149098,0.2337
3,Ticino,54715,0.0858
2,Zürich,70231,0.1101
8,all,637892,1.0


==> all_plots/swiss_rulings/train/all_year_distribution.csv <==
,year,number of decisions,percent
86,1901.0,1,0.0
85,1912.0,1,0.0
84,1913.0,1,0.0
83,1916.0,1,0.0
82,1924.0,1,0.0
81,1930.0,1,0.0
74,1931.0,2,0.0
80,1933.0,1,0.0
79,1939.0,1,0.0
75,1940.0,2,0.0
72,1947.0,3,0.0
70,1948.0,4,0.0
73,1949.0,3,0.0
76,1950.0,2,0.0
78,1951.0,1,0.0
77,1952.0,2,0.0
71,1953.0,4,0.0
60,1954.0,123,0.0002
55,1955.0,143,0.0002
68,1956.0,109,0.0002
59,1957.0,124,0.0002
67,1958.0,109,0.0002
56,1959.0,142,0.0002
62,1960.0,122,0.0002
66,1961.0,110,0.0002
69,1962.0,99,0.0002
64,1963.0,116,0.0002
65,1964.0,112,0.0002
57,1965.0,131,0.0002
61,1966.0,123,0.0002
58,1967.0,125,0.0002
63,1968.0,121,0.0002
54,1969.0,144,0.0002
53,1970.0,169,0.0003
51,1971.0,196,0.0003
52,1972.0,192,0.0003
50,1973.0,215,0.0003
40,1974.0,248,0.0004
44,1975.0,241,0.0004
49,1976.0,224,0.0004
47,1977.0,232,0.0004
45,1978.0,237,0.0004
43,1979.0,242,0.0004
42,1980.0,245,0.0004
41,1981.0,246,0.0004
35,1982.0,260,0.0004
48,1983.0,229,0.0004
46,1984.0,233,0.0004
37,1985.0,256,0.0004
38,1986.0,254,0.0004
39,1987.0,252,0.0004
36,1988.0,256,0.0004
34,1989.0,279,0.0004
33,1990.0,329,0.0005
32,1991.0,581,0.0009
30,1992.0,784,0.0012
29,1993.0,823,0.0013
31,1994.0,722,0.0011
27,1995.0,2554,0.004
25,1996.0,3059,0.0048
26,1997.0,2895,0.0045
23,1998.0,3144,0.0049
24,1999.0,3085,0.0048
22,2000.0,7877,0.0123
21,2001.0,8490,0.0133
20,2002.0,9072,0.0142
19,2003.0,13065,0.0205
18,2004.0,14024,0.022
17,2005.0,15192,0.0238
16,2006.0,16159,0.0253
15,2007.0,21827,0.0342
14,2008.0,23323,0.0366
13,2009.0,27840,0.0436
10,2010.0,28543,0.0447
12,2011.0,28276,0.0443
9,2012.0,31471,0.0493
8,2013.0,31815,0.0499
7,2014.0,32608,0.0511
6,2015.0,34508,0.0541
5,2016.0,34852,0.0546
4,2017.0,36760,0.0576
2,2018.0,38098,0.0597
1,2019.0,38393,0.0602
0,2020.0,38742,0.0607
3,2021.0,36849,0.0578
11,2022.0,28413,0.0445
28,2023.0,2108,0.0033
87,uncategorized,14921,0.0234
88,all,637892,1.0


==> all_plots/swiss_rulings/train/full_text_input_length_distribution.csv <==
measure,Words,BERT
count,637292.0,637292.0
mean,3346.0,5187.0
std,3364.0,5387.0
min,14.0,90.0
25%,1400.0,2156.0
50%,2601.0,4003.0
75%,4291.0,6637.0
max,277252.0,525074.0
90%,6607.0,10262.0
95%,8606.0,13321.0
97.5%,10962.0,16990.0
99%,14748.0,22977.0


==> tweet.txt <==
I am thrilled to announce our new work "⚖️ SCALE: Scaling up the Complexity for Advanced Language Model Evaluation", enabling in-depth benchmarking for the Swiss judicial system.

Preprint: https://arxiv.org/abs/2306.09237
Datasets: https://huggingface.co/datasets/rcds
Models: https://huggingface.co/joelito

[Put Intro Image]

1/9

As Large Language Models (LLMs) continue to evolve and saturate numerous benchmarks, the need for fresh, more challenging ones has never been greater. Enter SCALE.

#law #legal #NLProc #LegalTech #AI #MachineLearning #Benchmarking


2/9

Introducing SCALE: a novel NLP benchmark assessing LLMs across four key dimensions: processing long documents (up to 50K tokens), leveraging domain-specific knowledge (in legal texts), multilingual comprehension (in five languages), and multitasking (with four task types).

[Put Table 1]


3/9

SCALE incorporates three classification datasets (criticality, law area and judgment prediction), two generation datasets (court view generation and leading decision summarization), a document-to-document information retrieval dataset and a citation extraction dataset.


4/9

We've tested seven encoder-based and three encoder-decoder language models on our tasks. Plus, we've pretrained three multilingual legal models on our data.

[Put Table 3]

5/9

As demonstrated in SCALE's eight text classification tasks, there's significant room for improvement in the models, including those pretrained in-domain.

[Put Table 4]

6/9

In the challenging court view generation task, mT5 models replicate the output style well, but falter in producing coherent, logical legal reasoning. We could increase this task's difficulty by adding relevant case law and legislation, extending input to over 100K tokens.

[Put Table 6]

7/9


Crosslingual retrieval and lengthy queries/documents pose a significant hurdle in our document-to-document information retrieval task, challenging the models greatly.

[Put Table 7]


8/9

Presenting SCALE, a comprehensive benchmark of seven datasets for the Swiss legal system. Both in-domain pretrained models and #ChatGPT struggle in many of our tasks, posing opportunities for model development.


9/9

We're releasing all the data, models and code under permissive open licenses, also allowing commercial use. We can't wait to see what the community comes up with!



This is a collaboration with Vishvaksenan Rasiah, Ronja Stern, @MatoshiVeton, @maemst, @KiddoThe2B, and Daniel E. Ho. Three years of preparation and two great Bachelor theses from Vishvaksenan and Ronja went into this. Thanks to @entscheidsuche and @bger_CH for data and advice!

Work done at @unibern, @bfh_wirtschaft, @coastalcph, @Stanford.

==> tweet_update.txt <==


⚖️ SCALE got an update!
SCALE is an end-to-end benchmark sourced from the Swiss jurisdiction enabling multilingual and multitask evaluation using long legal documents.

Preprint: https://arxiv.org/abs/2306.09237
Datasets: https://huggingface.co/datasets/rcds
Models: https://huggingface.co/joelito

[Put Figure 1]

1/9


We added evaluations of large open and closed LMs like #LLaMA-2, #GPT-4, #PaLM-2, and #Claude-2.

#law #legal #NLP #NLProc #LegalTech #AI #MachineLearning #benchmark #dataset


[Put Table 3]


2/9

On most text classification tasks both open and closed large models underperform finetuned small models.

[Put Table 4]

3/9

In the challenging court view generation task, where models may help judges draft court opinions, even the massive models underperform mT5 fine-tuned on our dataset. Court view generation is very specific and likely does not have many close equivalents in the general domain.

[Put Table 5]

4/9



LLaMA-2 (0-shot) switches to English after brief German segments, which contain linguistic errors, likely due to the model's English-dominated pretraining data. It also makes an unsupported claim about the appellant's age.


[Put CVG Example 0-shot]

5/9

Fine-tuned LLaMA-2 cites BFM (Office for Refugees) instead of SEM (State Secretariat for Migration), deviating from both GPT-3.5 and the original input from 2016. Notably, SEM emerged in 2004 from merging BFM and IMES (Office for Immigration, Integration and Emigration).

[Put CVG Example Finetuned]

6/9

In leading decision summarization, closed models generally outperform fine-tuned mT5 in BLEU and METEOR scores, even in a 0-shot setting. These models are likely heavily instruction-tuned on various summarization datasets, enhancing their performance in legal summarization.

[Put Table 6]

7/9


Claude-2 cites an outdated legal provision, Article 137 of the ZGB (inactive since 2011) even though the case is from 2017 and no such reference is present in the input. Despite this, the article cited remains relevant to the context. On the other hand, GPT-4’s reference to BGE 137 III 118 is accurate and exists in the provided input.


[Put LDS Example]

8/9

To conclude, the larger models perform well in the more common summarization task, but underperform in more specific text classification tasks and in the highly challenging court view generation task.

9/9

